Baryon production from cluster hadronization

We present an extension to the colour reconnection model in the Monte-Carlo event generator Herwig to account for the production of baryons and compare it to a series of observables for soft physics. The new model is able to improve the description of charged-particle mutliplicities and hadron flavour observables in pp collisions

==> Figures/baryonicCR.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'baryonicCR.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{846.18541808bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25784036)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{baryonicCR.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/rapiditybasedCR.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rapiditybasedCR.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.99623504bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37517725)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rapiditybasedCR.pdf}}%
    \put(0.92886132,0.11163191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{z-axis}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rapiditybasedCR.pdf}}%
    \put(0.84384203,0.2371984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M_C$}}}%
    \put(0.08126118,0.06829657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M_D$}}}%
    \put(0.18730877,0.24844005){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M_A$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rapiditybasedCR.pdf}}%
    \put(0.54468516,0.19092388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M_B$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rapiditybasedCR.pdf}}%
  \end{picture}%
\endgroup%


==> finalplots/ALICE_2010_S8625980_d03-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/ALICE_2010_S8625980/d03-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2010_S8625980/d03-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2010_S8625980/d03-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2010_S8625980/d03-x01-y01
DrawOnly=/ALICE_2010_S8625980/d03-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2010_S8625980/d03-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2010_S8625980/d03-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2010_S8625980/d03-x01-y01
Title=Charged Multiplicity $\sqrt(s)=7$ TeV
RatioPlotReference=/ALICE_2010_S8625980/d03-x01-y01
RatioPlot=1
LogY=1
XLabel=$N_\text{ch}$
YLabel=$\text{d}N/\text{d}N_\text{ch}$
Legend=1
LegendXPos=0.38
YMax=3e-1
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /ALICE_2010_S8625980/d03-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ALICE_2010_S8625980/d03-x01-y01
PolyMarker=*
Title=ALICE Data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	6.201100e-02	2.329460e-03	2.329460e-03
1.500000e+00	2.500000e+00	7.294300e-02	2.453052e-03	2.453052e-03
2.500000e+00	3.500000e+00	7.077100e-02	1.762023e-03	1.762023e-03
3.500000e+00	4.500000e+00	6.724500e-02	1.626168e-03	1.626168e-03
4.500000e+00	5.500000e+00	6.283400e-02	1.474093e-03	1.474093e-03
5.500000e+00	6.500000e+00	5.738300e-02	1.357232e-03	1.357232e-03
6.500000e+00	7.500000e+00	5.149900e-02	1.228739e-03	1.228739e-03
7.500000e+00	8.500000e+00	4.591000e-02	1.104966e-03	1.104966e-03
8.500000e+00	9.500000e+00	4.110900e-02	9.991536e-04	9.991536e-04
9.500000e+00	1.050000e+01	3.695400e-02	9.076618e-04	9.076618e-04
1.050000e+01	1.150000e+01	3.359000e-02	8.346311e-04	8.346311e-04
1.150000e+01	1.250000e+01	3.072900e-02	7.728189e-04	7.728189e-04
1.250000e+01	1.350000e+01	2.853900e-02	7.263897e-04	7.263897e-04
1.350000e+01	1.450000e+01	2.657500e-02	6.853087e-04	6.853087e-04
1.450000e+01	1.550000e+01	2.465300e-02	6.444176e-04	6.444176e-04
1.550000e+01	1.650000e+01	2.290000e-02	6.074249e-04	6.074249e-04
1.650000e+01	1.750000e+01	2.132500e-02	5.741960e-04	5.741960e-04
1.750000e+01	1.850000e+01	1.976800e-02	5.412255e-04	5.412255e-04
1.850000e+01	1.950000e+01	1.856100e-02	5.169536e-04	5.169536e-04
1.950000e+01	2.050000e+01	1.718700e-02	4.879057e-04	4.879057e-04
2.050000e+01	2.150000e+01	1.604000e-02	4.639677e-04	4.639677e-04
2.150000e+01	2.250000e+01	1.483600e-02	4.373214e-04	4.373214e-04
2.250000e+01	2.350000e+01	1.372600e-02	4.136496e-04	4.136496e-04
2.350000e+01	2.450000e+01	1.257600e-02	3.872209e-04	3.872209e-04
2.450000e+01	2.550000e+01	1.148100e-02	3.615812e-04	3.615812e-04
2.550000e+01	2.650000e+01	1.039300e-02	3.345265e-04	3.345265e-04
2.650000e+01	2.750000e+01	9.502000e-03	3.140064e-04	3.140064e-04
2.750000e+01	2.850000e+01	8.776000e-03	2.976172e-04	2.976172e-04
2.850000e+01	2.950000e+01	8.024000e-03	2.785390e-04	2.785390e-04
2.950000e+01	3.050000e+01	7.452000e-03	2.665371e-04	2.665371e-04
3.050000e+01	3.150000e+01	6.851000e-03	2.571575e-04	2.571575e-04
3.150000e+01	3.250000e+01	6.428000e-03	2.504596e-04	2.504596e-04
3.250000e+01	3.350000e+01	5.940000e-03	2.393533e-04	2.393533e-04
3.350000e+01	3.450000e+01	5.515000e-03	2.332595e-04	2.332595e-04
3.450000e+01	3.550000e+01	5.102000e-03	2.263559e-04	2.263559e-04
3.550000e+01	3.650000e+01	4.690000e-03	2.192442e-04	2.192442e-04
3.650000e+01	3.750000e+01	4.162000e-03	2.040221e-04	2.040221e-04
3.750000e+01	3.850000e+01	3.811000e-03	1.960102e-04	1.960102e-04
3.850000e+01	3.950000e+01	3.389000e-03	1.824089e-04	1.824089e-04
3.950000e+01	4.050000e+01	3.071000e-03	1.742010e-04	1.742010e-04
4.050000e+01	4.150000e+01	2.708000e-03	1.624315e-04	1.624315e-04
4.150000e+01	4.250000e+01	2.422000e-03	1.528954e-04	1.528954e-04
4.250000e+01	4.350000e+01	2.184000e-03	1.436802e-04	1.436802e-04
4.350000e+01	4.450000e+01	1.968000e-03	1.364991e-04	1.364991e-04
4.450000e+01	4.550000e+01	1.860000e-03	1.344656e-04	1.344656e-04
4.550000e+01	4.650000e+01	1.650000e-03	1.238467e-04	1.238467e-04
4.650000e+01	4.750000e+01	1.577000e-03	1.244709e-04	1.244709e-04
4.750000e+01	4.850000e+01	1.387000e-03	1.132299e-04	1.132299e-04
4.850000e+01	4.950000e+01	1.254000e-03	1.087060e-04	1.087060e-04
4.950000e+01	5.050000e+01	1.118000e-03	1.023035e-04	1.023035e-04
5.050000e+01	5.150000e+01	1.037000e-03	9.808160e-05	9.808160e-05
5.150000e+01	5.250000e+01	9.420000e-04	9.577578e-05	9.577578e-05
5.250000e+01	5.350000e+01	8.230000e-04	8.786353e-05	8.786353e-05
5.350000e+01	5.450000e+01	7.360000e-04	8.287943e-05	8.287943e-05
5.450000e+01	5.550000e+01	6.540000e-04	7.723341e-05	7.723341e-05
5.550000e+01	5.650000e+01	5.790000e-04	7.158911e-05	7.158911e-05
5.650000e+01	5.750000e+01	5.120000e-04	6.594695e-05	6.594695e-05
5.750000e+01	5.850000e+01	4.900000e-04	6.726812e-05	6.726812e-05
5.850000e+01	5.950000e+01	4.500000e-04	6.648308e-05	6.648308e-05
5.950000e+01	6.050000e+01	3.550000e-04	5.517246e-05	5.517246e-05
6.050000e+01	6.250000e+01	2.960000e-04	4.742362e-05	4.742362e-05
6.250000e+01	6.450000e+01	2.650000e-04	4.742362e-05	4.742362e-05
6.450000e+01	6.650000e+01	1.930000e-04	4.103657e-05	4.103657e-05
6.650000e+01	6.850000e+01	1.600000e-04	3.606938e-05	3.606938e-05
6.850000e+01	7.050000e+01	1.260000e-04	2.973214e-05	2.973214e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2010_S8625980/d03-x01-y01
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2010_S8625980/d03-x01-y01
ScaledBy=1.64780563413733160e-06
Title=Minimum bias default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	4.801384e-02	2.918690e-04	2.918690e-04
1.500000e+00	2.500000e+00	6.608571e-02	3.481899e-04	3.481899e-04
2.500000e+00	3.500000e+00	7.897932e-02	3.808824e-04	3.808824e-04
3.500000e+00	4.500000e+00	8.226314e-02	4.045452e-04	4.045452e-04
4.500000e+00	5.500000e+00	7.918686e-02	3.833248e-04	3.833248e-04
5.500000e+00	6.500000e+00	7.031828e-02	3.595884e-04	3.595884e-04
6.500000e+00	7.500000e+00	6.144754e-02	3.361506e-04	3.361506e-04
7.500000e+00	8.500000e+00	5.267160e-02	3.144427e-04	3.144427e-04
8.500000e+00	9.500000e+00	4.441477e-02	2.889726e-04	2.889726e-04
9.500000e+00	1.050000e+01	3.740056e-02	2.614488e-04	2.614488e-04
1.050000e+01	1.150000e+01	3.202915e-02	2.427196e-04	2.427196e-04
1.150000e+01	1.250000e+01	2.759184e-02	2.685759e-04	2.685759e-04
1.250000e+01	1.350000e+01	2.473008e-02	2.133537e-04	2.133537e-04
1.350000e+01	1.450000e+01	2.251173e-02	2.034765e-04	2.034765e-04
1.450000e+01	1.550000e+01	2.022168e-02	1.941787e-04	1.941787e-04
1.550000e+01	1.650000e+01	1.827664e-02	1.823514e-04	1.823514e-04
1.650000e+01	1.750000e+01	1.651282e-02	1.740892e-04	1.740892e-04
1.750000e+01	1.850000e+01	1.510661e-02	1.665495e-04	1.665495e-04
1.850000e+01	1.950000e+01	1.412292e-02	1.606119e-04	1.606119e-04
1.950000e+01	2.050000e+01	1.291713e-02	1.523981e-04	1.523981e-04
2.050000e+01	2.150000e+01	1.215846e-02	1.499929e-04	1.499929e-04
2.150000e+01	2.250000e+01	1.136681e-02	1.455726e-04	1.455726e-04
2.250000e+01	2.350000e+01	1.052907e-02	1.392926e-04	1.392926e-04
2.350000e+01	2.450000e+01	9.771378e-03	1.342223e-04	1.342223e-04
2.450000e+01	2.550000e+01	9.001767e-03	1.287555e-04	1.287555e-04
2.550000e+01	2.650000e+01	8.405779e-03	1.245290e-04	1.245290e-04
2.650000e+01	2.750000e+01	8.035610e-03	1.223928e-04	1.223928e-04
2.750000e+01	2.850000e+01	7.458827e-03	1.184529e-04	1.184529e-04
2.850000e+01	2.950000e+01	7.110591e-03	1.134104e-04	1.134104e-04
2.950000e+01	3.050000e+01	6.595091e-03	1.100077e-04	1.100077e-04
3.050000e+01	3.150000e+01	6.137260e-03	1.064411e-04	1.064411e-04
3.150000e+01	3.250000e+01	5.568087e-03	1.013518e-04	1.013518e-04
3.250000e+01	3.350000e+01	5.379774e-03	1.005447e-04	1.005447e-04
3.350000e+01	3.450000e+01	5.001175e-03	9.693712e-05	9.693712e-05
3.450000e+01	3.550000e+01	4.638580e-03	9.286000e-05	9.286000e-05
3.550000e+01	3.650000e+01	4.330797e-03	8.969438e-05	8.969438e-05
3.650000e+01	3.750000e+01	3.962113e-03	8.571859e-05	8.571859e-05
3.750000e+01	3.850000e+01	3.951104e-03	8.563771e-05	8.563771e-05
3.850000e+01	3.950000e+01	3.541558e-03	8.061041e-05	8.061041e-05
3.950000e+01	4.050000e+01	3.238710e-03	7.671637e-05	7.671637e-05
4.050000e+01	4.150000e+01	3.045462e-03	7.513513e-05	7.513513e-05
4.150000e+01	4.250000e+01	2.793875e-03	7.828801e-05	7.828801e-05
4.250000e+01	4.350000e+01	2.729045e-03	7.120355e-05	7.120355e-05
4.350000e+01	4.450000e+01	2.486600e-03	6.775935e-05	6.775935e-05
4.450000e+01	4.550000e+01	2.371624e-03	6.627712e-05	6.627712e-05
4.550000e+01	4.650000e+01	2.169651e-03	6.274714e-05	6.274714e-05
4.650000e+01	4.750000e+01	1.988664e-03	6.085465e-05	6.085465e-05
4.750000e+01	4.850000e+01	1.798308e-03	5.820765e-05	5.820765e-05
4.850000e+01	4.950000e+01	1.682847e-03	5.567363e-05	5.567363e-05
4.950000e+01	5.050000e+01	1.537883e-03	5.399964e-05	5.399964e-05
5.050000e+01	5.150000e+01	1.406836e-03	5.026690e-05	5.026690e-05
5.150000e+01	5.250000e+01	1.355450e-03	5.035713e-05	5.035713e-05
5.250000e+01	5.350000e+01	1.223007e-03	4.836318e-05	4.836318e-05
5.350000e+01	5.450000e+01	1.117280e-03	4.534822e-05	4.534822e-05
5.450000e+01	5.550000e+01	9.521664e-04	4.122505e-05	4.122505e-05
5.550000e+01	5.650000e+01	9.079098e-04	4.119652e-05	4.119652e-05
5.650000e+01	5.750000e+01	9.160806e-04	4.081521e-05	4.081521e-05
5.750000e+01	5.850000e+01	7.249433e-04	3.572180e-05	3.572180e-05
5.850000e+01	5.950000e+01	7.446258e-04	3.690119e-05	3.690119e-05
5.950000e+01	6.050000e+01	6.692445e-04	3.439144e-05	3.439144e-05
6.050000e+01	6.250000e+01	5.521625e-04	2.236985e-05	2.236985e-05
6.250000e+01	6.450000e+01	4.899033e-04	2.117052e-05	2.117052e-05
6.450000e+01	6.650000e+01	4.007257e-04	1.920298e-05	1.920298e-05
6.650000e+01	6.850000e+01	3.647393e-04	1.833581e-05	1.833581e-05
6.850000e+01	7.050000e+01	2.949746e-04	1.634770e-05	1.634770e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2010_S8625980/d03-x01-y01
IsRef=1
LineColor=orange
LineStyle=dashed
Path=//itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2010_S8625980/d03-x01-y01
ScaledBy=1.64113774426738412e-06
Title=baryonic reconnection $p_{\mathrm{B}}=0.2$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	4.561387e-02	2.845561e-04	2.845561e-04
1.500000e+00	2.500000e+00	6.248181e-02	3.357101e-04	3.357101e-04
2.500000e+00	3.500000e+00	7.401880e-02	3.689356e-04	3.689356e-04
3.500000e+00	4.500000e+00	7.676305e-02	3.752274e-04	3.752274e-04
4.500000e+00	5.500000e+00	7.283266e-02	4.601121e-04	4.601121e-04
5.500000e+00	6.500000e+00	6.607868e-02	3.470333e-04	3.470333e-04
6.500000e+00	7.500000e+00	5.732791e-02	3.250446e-04	3.250446e-04
7.500000e+00	8.500000e+00	5.090296e-02	9.127165e-04	9.127165e-04
8.500000e+00	9.500000e+00	4.321583e-02	2.801941e-04	2.801941e-04
9.500000e+00	1.050000e+01	3.688720e-02	3.437806e-04	3.437806e-04
1.050000e+01	1.150000e+01	3.303428e-02	2.459871e-04	2.459871e-04
1.150000e+01	1.250000e+01	2.986033e-02	2.332333e-04	2.332333e-04
1.250000e+01	1.350000e+01	2.670753e-02	2.206147e-04	2.206147e-04
1.350000e+01	1.450000e+01	2.428186e-02	2.097787e-04	2.097787e-04
1.450000e+01	1.550000e+01	2.202305e-02	2.008975e-04	2.008975e-04
1.550000e+01	1.650000e+01	2.037657e-02	1.923644e-04	1.923644e-04
1.650000e+01	1.750000e+01	1.848170e-02	1.967064e-04	1.967064e-04
1.750000e+01	1.850000e+01	1.691000e-02	1.753850e-04	1.753850e-04
1.850000e+01	1.950000e+01	1.627665e-02	1.715970e-04	1.715970e-04
1.950000e+01	2.050000e+01	1.538149e-02	1.691372e-04	1.691372e-04
2.050000e+01	2.150000e+01	1.393152e-02	1.591593e-04	1.591593e-04
2.150000e+01	2.250000e+01	1.313776e-02	1.783409e-04	1.783409e-04
2.250000e+01	2.350000e+01	1.230854e-02	1.513160e-04	1.513160e-04
2.350000e+01	2.450000e+01	1.151809e-02	1.453443e-04	1.453443e-04
2.450000e+01	2.550000e+01	1.089735e-02	1.418183e-04	1.418183e-04
2.550000e+01	2.650000e+01	1.022204e-02	1.392678e-04	1.392678e-04
2.650000e+01	2.750000e+01	9.251388e-03	1.304013e-04	1.304013e-04
2.750000e+01	2.850000e+01	8.633750e-03	1.261761e-04	1.261761e-04
2.850000e+01	2.950000e+01	7.887573e-03	1.202346e-04	1.202346e-04
2.950000e+01	3.050000e+01	7.633183e-03	1.189871e-04	1.189871e-04
3.050000e+01	3.150000e+01	7.047383e-03	1.129619e-04	1.129619e-04
3.150000e+01	3.250000e+01	6.357941e-03	1.072011e-04	1.072011e-04
3.250000e+01	3.350000e+01	5.966219e-03	1.045436e-04	1.045436e-04
3.350000e+01	3.450000e+01	5.562401e-03	1.012895e-04	1.012895e-04
3.450000e+01	3.550000e+01	5.247752e-03	9.889141e-05	9.889141e-05
3.550000e+01	3.650000e+01	4.869224e-03	9.537992e-05	9.537992e-05
3.650000e+01	3.750000e+01	4.440081e-03	9.099986e-05	9.099986e-05
3.750000e+01	3.850000e+01	4.199546e-03	8.784888e-05	8.784888e-05
3.850000e+01	3.950000e+01	3.515696e-03	2.325099e-04	2.325099e-04
3.950000e+01	4.050000e+01	3.488909e-03	8.011306e-05	8.011306e-05
4.050000e+01	4.150000e+01	3.188822e-03	7.593265e-05	7.593265e-05
4.150000e+01	4.250000e+01	2.903788e-03	7.327483e-05	7.327483e-05
4.250000e+01	4.350000e+01	2.738511e-03	7.061412e-05	7.061412e-05
4.350000e+01	4.450000e+01	2.614146e-03	6.966468e-05	6.966468e-05
4.450000e+01	4.550000e+01	2.239773e-03	6.437920e-05	6.437920e-05
4.550000e+01	4.650000e+01	1.975684e-03	6.024873e-05	6.024873e-05
4.650000e+01	4.750000e+01	1.797309e-03	5.649137e-05	5.649137e-05
4.750000e+01	4.850000e+01	1.672077e-03	5.551629e-05	5.551629e-05
4.850000e+01	4.950000e+01	1.592895e-03	5.519389e-05	5.519389e-05
4.950000e+01	5.050000e+01	1.450394e-03	5.215497e-05	5.215497e-05
5.050000e+01	5.150000e+01	1.223119e-03	4.612846e-05	4.612846e-05
5.150000e+01	5.250000e+01	1.128409e-03	4.529216e-05	4.529216e-05
5.250000e+01	5.350000e+01	1.026257e-03	4.305042e-05	4.305042e-05
5.350000e+01	5.450000e+01	9.089780e-04	7.954189e-05	7.954189e-05
5.450000e+01	5.550000e+01	8.366170e-04	3.979871e-05	3.979871e-05
5.550000e+01	5.650000e+01	7.573455e-04	3.806827e-05	3.806827e-05
5.650000e+01	5.750000e+01	6.928888e-04	3.653069e-05	3.653069e-05
5.750000e+01	5.850000e+01	6.437194e-04	3.477864e-05	3.477864e-05
5.850000e+01	5.950000e+01	5.815727e-04	3.304887e-05	3.304887e-05
5.950000e+01	6.050000e+01	5.033394e-04	3.048865e-05	3.048865e-05
6.050000e+01	6.250000e+01	4.244553e-04	1.976403e-05	1.976403e-05
6.250000e+01	6.450000e+01	3.536202e-04	1.812966e-05	1.812966e-05
6.450000e+01	6.650000e+01	2.601453e-04	1.525870e-05	1.525870e-05
6.650000e+01	6.850000e+01	2.102516e-04	1.349597e-05	1.349597e-05
6.850000e+01	7.050000e+01	1.716028e-04	1.303146e-05	1.303146e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2010_S8625980/d03-x01-y01
IsRef=1
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2010_S8625980/d03-x01-y01
ScaledBy=1.64530154741585162e-06
Title=baryonic reconnection $p_{\mathrm{B}}=0.5$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	4.595157e-02	2.844377e-04	2.844377e-04
1.500000e+00	2.500000e+00	6.279595e-02	3.366482e-04	3.366482e-04
2.500000e+00	3.500000e+00	7.472920e-02	3.706206e-04	3.706206e-04
3.500000e+00	4.500000e+00	7.826289e-02	3.781081e-04	3.781081e-04
4.500000e+00	5.500000e+00	7.409402e-02	3.685821e-04	3.685821e-04
5.500000e+00	6.500000e+00	6.782341e-02	3.545831e-04	3.545831e-04
6.500000e+00	7.500000e+00	5.863397e-02	3.354966e-04	3.354966e-04
7.500000e+00	8.500000e+00	5.033917e-02	6.839792e-04	6.839792e-04
8.500000e+00	9.500000e+00	4.387697e-02	2.832884e-04	2.832884e-04
9.500000e+00	1.050000e+01	3.855568e-02	2.661619e-04	2.661619e-04
1.050000e+01	1.150000e+01	3.372401e-02	2.497451e-04	2.497451e-04
1.150000e+01	1.250000e+01	3.011049e-02	3.018572e-04	3.018572e-04
1.250000e+01	1.350000e+01	2.707779e-02	2.226813e-04	2.226813e-04
1.350000e+01	1.450000e+01	2.415105e-02	2.092015e-04	2.092015e-04
1.450000e+01	1.550000e+01	2.234456e-02	2.031854e-04	2.031854e-04
1.550000e+01	1.650000e+01	2.069469e-02	1.951766e-04	1.951766e-04
1.650000e+01	1.750000e+01	1.895661e-02	1.865569e-04	1.865569e-04
1.750000e+01	1.850000e+01	1.795838e-02	2.613579e-04	2.613579e-04
1.850000e+01	1.950000e+01	1.602275e-02	1.716319e-04	1.716319e-04
1.950000e+01	2.050000e+01	1.464159e-02	1.616737e-04	1.616737e-04
2.050000e+01	2.150000e+01	1.420625e-02	1.618529e-04	1.618529e-04
2.150000e+01	2.250000e+01	1.311385e-02	1.549627e-04	1.549627e-04
2.250000e+01	2.350000e+01	1.185176e-02	1.463686e-04	1.463686e-04
2.350000e+01	2.450000e+01	1.130112e-02	1.443045e-04	1.443045e-04
2.450000e+01	2.550000e+01	1.043767e-02	1.390274e-04	1.390274e-04
2.550000e+01	2.650000e+01	9.459589e-03	1.312726e-04	1.312726e-04
2.650000e+01	2.750000e+01	8.993205e-03	1.274773e-04	1.274773e-04
2.750000e+01	2.850000e+01	8.500012e-03	1.258550e-04	1.258550e-04
2.850000e+01	2.950000e+01	8.065210e-03	1.226106e-04	1.226106e-04
2.950000e+01	3.050000e+01	7.272058e-03	1.167916e-04	1.167916e-04
3.050000e+01	3.150000e+01	6.867962e-03	1.130221e-04	1.130221e-04
3.150000e+01	3.250000e+01	6.205752e-03	1.061208e-04	1.061208e-04
3.250000e+01	3.350000e+01	5.647653e-03	1.541706e-04	1.541706e-04
3.350000e+01	3.450000e+01	5.297343e-03	9.831377e-05	9.831377e-05
3.450000e+01	3.550000e+01	4.873487e-03	9.418925e-05	9.418925e-05
3.550000e+01	3.650000e+01	4.347570e-03	8.942213e-05	8.942213e-05
3.650000e+01	3.750000e+01	4.071764e-03	8.511570e-05	8.511570e-05
3.750000e+01	3.850000e+01	3.347328e-03	3.958468e-04	3.958468e-04
3.850000e+01	3.950000e+01	3.386334e-03	7.880768e-05	7.880768e-05
3.950000e+01	4.050000e+01	3.032052e-03	7.411304e-05	7.411304e-05
4.050000e+01	4.150000e+01	2.899290e-03	7.317994e-05	7.317994e-05
4.150000e+01	4.250000e+01	2.690004e-03	7.046976e-05	7.046976e-05
4.250000e+01	4.350000e+01	2.454101e-03	6.875373e-05	6.875373e-05
4.350000e+01	4.450000e+01	2.195403e-03	6.322929e-05	6.322929e-05
4.450000e+01	4.550000e+01	1.999501e-03	6.122784e-05	6.122784e-05
4.550000e+01	4.650000e+01	1.796993e-03	5.709051e-05	5.709051e-05
4.650000e+01	4.750000e+01	1.655828e-03	5.530540e-05	5.530540e-05
4.750000e+01	4.850000e+01	1.416951e-03	5.209920e-05	5.209920e-05
4.850000e+01	4.950000e+01	1.256259e-03	4.865282e-05	4.865282e-05
4.950000e+01	5.050000e+01	1.231994e-03	4.873549e-05	4.873549e-05
5.050000e+01	5.150000e+01	1.028819e-03	4.293374e-05	4.293374e-05
5.150000e+01	5.250000e+01	1.029691e-03	4.354206e-05	4.354206e-05
5.250000e+01	5.350000e+01	8.337308e-04	3.836287e-05	3.836287e-05
5.350000e+01	5.450000e+01	7.773973e-04	3.861621e-05	3.861621e-05
5.450000e+01	5.550000e+01	7.225126e-04	3.708342e-05	3.708342e-05
5.550000e+01	5.650000e+01	6.717523e-04	3.525212e-05	3.525212e-05
5.650000e+01	5.750000e+01	5.003065e-04	2.951551e-05	2.951551e-05
5.750000e+01	5.850000e+01	4.728579e-04	2.955576e-05	2.955576e-05
5.850000e+01	5.950000e+01	4.698135e-04	2.946231e-05	2.946231e-05
5.950000e+01	6.050000e+01	3.124553e-04	2.374981e-05	2.374981e-05
6.050000e+01	6.250000e+01	2.862186e-04	1.573394e-05	1.573394e-05
6.250000e+01	6.450000e+01	2.179898e-04	2.801536e-05	2.801536e-05
6.450000e+01	6.650000e+01	1.886759e-04	1.271304e-05	1.271304e-05
6.650000e+01	6.850000e+01	1.375839e-04	1.123223e-05	1.123223e-05
6.850000e+01	7.050000e+01	1.206622e-04	1.046128e-05	1.046128e-05
# END HISTO1D



==> finalplots/ALICE_2015_I1357424_d01-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2015_I1357424/d01-x01-y01
DrawOnly=/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2015_I1357424/d01-x01-y01
Title=$\pi^{+} +\pi^{-}$ yield in INEL pp collisions at $\sqrt{s} =  7$~TeV in $|y| < 0.5$.
RatioPlotReference=/ALICE_2015_I1357424/d01-x01-y01
RatioPlot=1
LogY=1
XLabel=$p_{\rm T}$ (GeV/$c$)
YLabel=$\frac{1}{N_{\rm inel}} \frac{{\rm d}^2N}{{\rm d}p_{\rm T}{\rm d}y}$ ($c$/GeV)
Legend=1
LegendXPos=0.38
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /ALICE_2015_I1357424/d01-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ALICE_2015_I1357424/d01-x01-y01
PolyMarker=*
Title=ALICE Data
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.200000e-01	8.041400e+00	5.399356e-01	5.399356e-01
1.200000e-01	1.400000e-01	8.474200e+00	4.077294e-01	4.077294e-01
1.400000e-01	1.600000e-01	8.764200e+00	4.126268e-01	4.126268e-01
1.600000e-01	1.800000e-01	8.822700e+00	4.118246e-01	4.118246e-01
1.800000e-01	2.000000e-01	8.702800e+00	4.074227e-01	4.074227e-01
2.000000e-01	2.500000e-01	8.183300e+00	3.822082e-01	3.822082e-01
2.500000e-01	3.000000e-01	7.383300e+00	2.292136e-01	2.292136e-01
3.000000e-01	3.500000e-01	6.455200e+00	1.953124e-01	1.953124e-01
3.500000e-01	4.000000e-01	5.580400e+00	1.669120e-01	1.669120e-01
4.000000e-01	4.500000e-01	4.794500e+00	1.424114e-01	1.424114e-01
4.500000e-01	5.000000e-01	4.086900e+00	1.209120e-01	1.209120e-01
5.000000e-01	5.500000e-01	3.494200e+00	1.033124e-01	1.033124e-01
5.500000e-01	6.000000e-01	2.983800e+00	8.881267e-02	8.881267e-02
6.000000e-01	6.500000e-01	2.668100e+00	1.296371e-01	1.296371e-01
6.500000e-01	7.000000e-01	2.281700e+00	1.109406e-01	1.109406e-01
7.000000e-01	7.500000e-01	1.963200e+00	9.564100e-02	9.564100e-02
7.500000e-01	8.000000e-01	1.697400e+00	8.283478e-02	8.283478e-02
8.000000e-01	8.500000e-01	1.466900e+00	7.154369e-02	7.154369e-02
8.500000e-01	9.000000e-01	1.277100e+00	6.224251e-02	6.224251e-02
9.000000e-01	9.500000e-01	1.112500e+00	5.434455e-02	5.434455e-02
9.500000e-01	1.000000e+00	9.742000e-01	4.744650e-02	4.744650e-02
1.000000e+00	1.100000e+00	7.969000e-01	3.892172e-02	3.892172e-02
1.100000e+00	1.200000e+00	6.190000e-01	3.022003e-02	3.022003e-02
1.200000e+00	1.300000e+00	4.859000e-01	2.382100e-02	2.382100e-02
1.300000e+00	1.400000e+00	3.848700e-01	1.892189e-02	1.892189e-02
1.400000e+00	1.500000e+00	3.077200e-01	1.521158e-02	1.521158e-02
1.500000e+00	1.600000e+00	2.464800e-01	1.211799e-02	1.211799e-02
1.600000e+00	1.700000e+00	1.999300e-01	9.956907e-03	9.956907e-03
1.700000e+00	1.800000e+00	1.626100e-01	8.255768e-03	8.255768e-03
1.800000e+00	1.900000e+00	1.330900e-01	6.934616e-03	6.934616e-03
1.900000e+00	2.000000e+00	1.093700e-01	5.843706e-03	5.843706e-03
2.000000e+00	2.100000e+00	9.054000e-02	4.962358e-03	4.962358e-03
2.100000e+00	2.200000e+00	7.512000e-02	4.122439e-03	4.122439e-03
2.200000e+00	2.300000e+00	6.281000e-02	3.551056e-03	3.551056e-03
2.300000e+00	2.400000e+00	5.299000e-02	3.120849e-03	3.120849e-03
2.400000e+00	2.500000e+00	4.512000e-02	2.799464e-03	2.799464e-03
2.500000e+00	2.600000e+00	3.758000e-02	3.695673e-03	3.695673e-03
2.600000e+00	2.700000e+00	3.180000e-02	3.095561e-03	3.095561e-03
2.700000e+00	2.800000e+00	2.706000e-02	2.616123e-03	2.616123e-03
2.800000e+00	2.900000e+00	2.400000e-02	2.335658e-03	2.335658e-03
2.900000e+00	3.000000e+00	2.025000e-02	2.085042e-03	2.085042e-03
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2015_I1357424/d01-x01-y01
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2015_I1357424/d01-x01-y01
ScaledBy=1.35136593274626331e-06
Title=Minimum bias default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.200000e-01	6.395225e+00	2.200457e-02	2.200457e-02
1.200000e-01	1.400000e-01	7.003845e+00	2.298806e-02	2.298806e-02
1.400000e-01	1.600000e-01	7.464405e+00	2.375606e-02	2.375606e-02
1.600000e-01	1.800000e-01	7.788865e+00	2.497782e-02	2.497782e-02
1.800000e-01	2.000000e-01	8.036310e+00	2.459429e-02	2.459429e-02
2.000000e-01	2.500000e-01	8.071492e+00	1.556939e-02	1.556939e-02
2.500000e-01	3.000000e-01	7.830548e+00	1.552779e-02	1.552779e-02
3.000000e-01	3.500000e-01	7.242426e+00	1.477953e-02	1.477953e-02
3.500000e-01	4.000000e-01	6.403640e+00	1.391820e-02	1.391820e-02
4.000000e-01	4.500000e-01	5.513850e+00	1.315332e-02	1.315332e-02
4.500000e-01	5.000000e-01	4.696628e+00	1.206229e-02	1.206229e-02
5.000000e-01	5.500000e-01	4.014776e+00	1.155544e-02	1.155544e-02
5.500000e-01	6.000000e-01	3.432452e+00	1.020715e-02	1.020715e-02
6.000000e-01	6.500000e-01	2.905906e+00	9.597996e-03	9.597996e-03
6.500000e-01	7.000000e-01	2.489632e+00	8.710033e-03	8.710033e-03
7.000000e-01	7.500000e-01	2.151158e+00	8.102814e-03	8.102814e-03
7.500000e-01	8.000000e-01	1.856292e+00	7.539525e-03	7.539525e-03
8.000000e-01	8.500000e-01	1.618243e+00	7.062487e-03	7.062487e-03
8.500000e-01	9.000000e-01	1.409013e+00	6.546300e-03	6.546300e-03
9.000000e-01	9.500000e-01	1.238477e+00	6.186888e-03	6.186888e-03
9.500000e-01	1.000000e+00	1.079673e+00	5.749530e-03	5.749530e-03
1.000000e+00	1.100000e+00	9.124882e-01	3.742149e-03	3.742149e-03
1.100000e+00	1.200000e+00	7.190397e-01	3.328806e-03	3.328806e-03
1.200000e+00	1.300000e+00	5.711207e-01	2.958186e-03	2.958186e-03
1.300000e+00	1.400000e+00	4.616861e-01	2.655159e-03	2.655159e-03
1.400000e+00	1.500000e+00	3.738407e-01	2.387216e-03	2.387216e-03
1.500000e+00	1.600000e+00	3.062133e-01	2.162746e-03	2.162746e-03
1.600000e+00	1.700000e+00	2.501795e-01	1.956772e-03	1.956772e-03
1.700000e+00	1.800000e+00	2.105478e-01	1.810470e-03	1.810470e-03
1.800000e+00	1.900000e+00	1.728431e-01	1.636156e-03	1.636156e-03
1.900000e+00	2.000000e+00	1.459691e-01	1.499736e-03	1.499736e-03
2.000000e+00	2.100000e+00	1.208904e-01	1.360342e-03	1.360342e-03
2.100000e+00	2.200000e+00	1.035668e-01	1.254733e-03	1.254733e-03
2.200000e+00	2.300000e+00	8.288642e-02	1.125119e-03	1.125119e-03
2.300000e+00	2.400000e+00	7.341578e-02	1.050875e-03	1.050875e-03
2.400000e+00	2.500000e+00	6.203501e-02	9.740767e-04	9.740767e-04
2.500000e+00	2.600000e+00	5.306380e-02	8.930543e-04	8.930543e-04
2.600000e+00	2.700000e+00	4.607073e-02	8.410850e-04	8.410850e-04
2.700000e+00	2.800000e+00	3.765062e-02	7.537180e-04	7.537180e-04
2.800000e+00	2.900000e+00	3.346017e-02	7.513254e-04	7.513254e-04
2.900000e+00	3.000000e+00	2.922421e-02	6.699208e-04	6.699208e-04
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2015_I1357424/d01-x01-y01
IsRef=1
LineColor=orange
LineStyle=dashed
Path=//itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2015_I1357424/d01-x01-y01
ScaledBy=1.35355596577136970e-06
Title=baryonic reconnection $p_{\mathrm{B}}=0.2$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.200000e-01	6.805245e+00	2.275455e-02	2.275455e-02
1.200000e-01	1.400000e-01	7.461945e+00	2.552669e-02	2.552669e-02
1.400000e-01	1.600000e-01	7.984620e+00	4.411314e-02	4.411314e-02
1.600000e-01	1.800000e-01	8.389055e+00	2.512862e-02	2.512862e-02
1.800000e-01	2.000000e-01	8.566355e+00	3.132155e-02	3.132155e-02
2.000000e-01	2.500000e-01	8.693218e+00	1.708582e-02	1.708582e-02
2.500000e-01	3.000000e-01	8.454594e+00	1.613220e-02	1.613220e-02
3.000000e-01	3.500000e-01	7.805586e+00	2.647460e-02	2.647460e-02
3.500000e-01	4.000000e-01	6.816922e+00	2.063061e-02	2.063061e-02
4.000000e-01	4.500000e-01	5.765464e+00	1.427994e-02	1.427994e-02
4.500000e-01	5.000000e-01	4.847152e+00	1.961577e-02	1.961577e-02
5.000000e-01	5.500000e-01	4.065338e+00	1.169851e-02	1.169851e-02
5.500000e-01	6.000000e-01	3.458264e+00	1.760982e-02	1.760982e-02
6.000000e-01	6.500000e-01	2.894668e+00	1.083757e-02	1.083757e-02
6.500000e-01	7.000000e-01	2.442600e+00	9.650380e-03	9.650380e-03
7.000000e-01	7.500000e-01	2.068832e+00	9.197360e-03	9.197360e-03
7.500000e-01	8.000000e-01	1.766121e+00	7.751294e-03	7.751294e-03
8.000000e-01	8.500000e-01	1.507920e+00	6.875827e-03	6.875827e-03
8.500000e-01	9.000000e-01	1.309709e+00	6.430580e-03	6.430580e-03
9.000000e-01	9.500000e-01	1.123363e+00	6.054288e-03	6.054288e-03
9.500000e-01	1.000000e+00	9.878652e-01	5.509103e-03	5.509103e-03
1.000000e+00	1.100000e+00	8.024983e-01	3.981525e-03	3.981525e-03
1.100000e+00	1.200000e+00	6.269054e-01	3.587683e-03	3.587683e-03
1.200000e+00	1.300000e+00	4.995910e-01	2.767827e-03	2.767827e-03
1.300000e+00	1.400000e+00	3.976008e-01	2.526637e-03	2.526637e-03
1.400000e+00	1.500000e+00	3.194516e-01	2.209110e-03	2.209110e-03
1.500000e+00	1.600000e+00	2.600258e-01	2.064689e-03	2.064689e-03
1.600000e+00	1.700000e+00	2.112532e-01	2.599078e-03	2.599078e-03
1.700000e+00	1.800000e+00	1.737804e-01	1.625013e-03	1.625013e-03
1.800000e+00	1.900000e+00	1.479216e-01	1.505689e-03	1.505689e-03
1.900000e+00	2.000000e+00	1.234517e-01	1.381487e-03	1.381487e-03
2.000000e+00	2.100000e+00	1.035014e-01	1.263475e-03	1.263475e-03
2.100000e+00	2.200000e+00	8.545268e-02	1.157370e-03	1.157370e-03
2.200000e+00	2.300000e+00	7.304786e-02	1.059238e-03	1.059238e-03
2.300000e+00	2.400000e+00	6.172517e-02	9.764306e-04	9.764306e-04
2.400000e+00	2.500000e+00	5.114364e-02	8.740771e-04	8.740771e-04
2.500000e+00	2.600000e+00	4.427352e-02	8.240495e-04	8.240495e-04
2.600000e+00	2.700000e+00	3.552579e-02	1.943461e-03	1.943461e-03
2.700000e+00	2.800000e+00	3.268779e-02	7.122702e-04	7.122702e-04
2.800000e+00	2.900000e+00	2.711560e-02	6.765523e-04	6.765523e-04
2.900000e+00	3.000000e+00	2.539350e-02	6.378372e-04	6.378372e-04
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2015_I1357424/d01-x01-y01
IsRef=1
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2015_I1357424/d01-x01-y01
ScaledBy=1.35444104840635997e-06
Title=baryonic reconnection $p_{\mathrm{B}}=0.5$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.200000e-01	6.492800e+00	3.174075e-02	3.174075e-02
1.200000e-01	1.400000e-01	7.164110e+00	2.930912e-02	2.930912e-02
1.400000e-01	1.600000e-01	7.637970e+00	2.446245e-02	2.446245e-02
1.600000e-01	1.800000e-01	7.993665e+00	2.929923e-02	2.929923e-02
1.800000e-01	2.000000e-01	8.175115e+00	3.355794e-02	3.355794e-02
2.000000e-01	2.500000e-01	8.248454e+00	2.105295e-02	2.105295e-02
2.500000e-01	3.000000e-01	8.022902e+00	1.725226e-02	1.725226e-02
3.000000e-01	3.500000e-01	7.359572e+00	1.980631e-02	1.980631e-02
3.500000e-01	4.000000e-01	6.435576e+00	1.667198e-02	1.667198e-02
4.000000e-01	4.500000e-01	5.468190e+00	1.582313e-02	1.582313e-02
4.500000e-01	5.000000e-01	4.606856e+00	1.228303e-02	1.228303e-02
5.000000e-01	5.500000e-01	3.856874e+00	1.087469e-02	1.087469e-02
5.500000e-01	6.000000e-01	3.240368e+00	1.220211e-02	1.220211e-02
6.000000e-01	6.500000e-01	2.730190e+00	1.505853e-02	1.505853e-02
6.500000e-01	7.000000e-01	2.334066e+00	8.432380e-03	8.432380e-03
7.000000e-01	7.500000e-01	1.968931e+00	1.272988e-02	1.272988e-02
7.500000e-01	8.000000e-01	1.686546e+00	7.474212e-03	7.474212e-03
8.000000e-01	8.500000e-01	1.425454e+00	9.247205e-03	9.247205e-03
8.500000e-01	9.000000e-01	1.243535e+00	6.178780e-03	6.178780e-03
9.000000e-01	9.500000e-01	1.081628e+00	6.068265e-03	6.068265e-03
9.500000e-01	1.000000e+00	9.370000e-01	6.227222e-03	6.227222e-03
1.000000e+00	1.100000e+00	7.691603e-01	3.601844e-03	3.601844e-03
1.100000e+00	1.200000e+00	6.018254e-01	3.061153e-03	3.061153e-03
1.200000e+00	1.300000e+00	4.787420e-01	2.767006e-03	2.767006e-03
1.300000e+00	1.400000e+00	3.842164e-01	2.644202e-03	2.644202e-03
1.400000e+00	1.500000e+00	3.110211e-01	2.256805e-03	2.256805e-03
1.500000e+00	1.600000e+00	2.517416e-01	1.971944e-03	1.971944e-03
1.600000e+00	1.700000e+00	2.039659e-01	1.766221e-03	1.766221e-03
1.700000e+00	1.800000e+00	1.699883e-01	1.617375e-03	1.617375e-03
1.800000e+00	1.900000e+00	1.403636e-01	1.466220e-03	1.466220e-03
1.900000e+00	2.000000e+00	1.106695e-01	5.222037e-03	5.222037e-03
2.000000e+00	2.100000e+00	9.793342e-02	1.385485e-03	1.385485e-03
2.100000e+00	2.200000e+00	8.453286e-02	1.145541e-03	1.145541e-03
2.200000e+00	2.300000e+00	6.881616e-02	1.024925e-03	1.024925e-03
2.300000e+00	2.400000e+00	5.958543e-02	9.559980e-04	9.559980e-04
2.400000e+00	2.500000e+00	4.886455e-02	8.590770e-04	8.590770e-04
2.500000e+00	2.600000e+00	4.194595e-02	8.041743e-04	8.041743e-04
2.600000e+00	2.700000e+00	3.738947e-02	7.539314e-04	7.539314e-04
2.700000e+00	2.800000e+00	3.191728e-02	6.940816e-04	6.940816e-04
2.800000e+00	2.900000e+00	2.649588e-02	6.391871e-04	6.391871e-04
2.900000e+00	3.000000e+00	2.179102e-02	1.111242e-03	1.111242e-03
# END HISTO1D



==> finalplots/ALICE_2015_I1357424_d01-x01-y03.dat <==
# BEGIN PLOT
LegendOnly=/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2015_I1357424/d01-x01-y03
DrawOnly=/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2015_I1357424/d01-x01-y03
Title=${\rm p} + \bar{\rm p}$ yield in INEL pp collisions at $\sqrt{s} =  7$~TeV in $|y| < 0.5$.
RatioPlotReference=/ALICE_2015_I1357424/d01-x01-y03
RatioPlot=1
LogY=1
XLabel=$p_{\rm T}$ (GeV/$c$)
YLabel=$\frac{1}{N_{\rm inel}}\frac{{\rm d}^2N}{{\rm d}p_{\rm T}{\rm d}y}$ ($c$/GeV)
Legend=1
LegendXPos=0.38
YMax=8e-1
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /ALICE_2015_I1357424/d01-x01-y03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ALICE_2015_I1357424/d01-x01-y03
PolyMarker=*
Title=ALICE Data
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	1.954900e-01	1.831262e-02	1.831262e-02
3.500000e-01	4.000000e-01	2.103500e-01	1.814720e-02	1.814720e-02
4.000000e-01	4.500000e-01	2.186500e-01	1.805358e-02	1.805358e-02
4.500000e-01	5.000000e-01	2.258900e-01	1.091511e-02	1.091511e-02
5.000000e-01	5.500000e-01	2.243900e-01	1.041223e-02	1.041223e-02
5.500000e-01	6.000000e-01	2.193900e-01	9.640607e-03	9.640607e-03
6.000000e-01	6.500000e-01	2.127900e-01	1.428298e-02	1.428298e-02
6.500000e-01	7.000000e-01	2.035400e-01	1.354992e-02	1.354992e-02
7.000000e-01	7.500000e-01	1.943100e-01	1.266722e-02	1.266722e-02
7.500000e-01	8.000000e-01	1.865800e-01	1.190827e-02	1.190827e-02
8.000000e-01	8.500000e-01	1.749900e-01	1.090397e-02	1.090397e-02
8.500000e-01	9.000000e-01	1.648200e-01	1.024450e-02	1.024450e-02
9.000000e-01	9.500000e-01	1.540600e-01	9.516265e-03	9.516265e-03
9.500000e-01	1.000000e+00	1.418700e-01	8.765672e-03	8.765672e-03
1.000000e+00	1.100000e+00	1.267600e-01	7.855928e-03	7.855928e-03
1.100000e+00	1.200000e+00	1.072700e-01	6.598219e-03	6.598219e-03
1.200000e+00	1.300000e+00	9.121000e-02	5.618051e-03	5.618051e-03
1.300000e+00	1.400000e+00	7.655000e-02	4.698808e-03	4.698808e-03
1.400000e+00	1.500000e+00	6.490000e-02	4.074212e-03	4.074212e-03
1.500000e+00	1.600000e+00	5.438000e-02	3.225911e-03	3.225911e-03
1.600000e+00	1.700000e+00	4.557000e-02	2.723417e-03	2.723417e-03
1.700000e+00	1.800000e+00	3.836000e-02	2.282652e-03	2.282652e-03
1.800000e+00	1.900000e+00	3.190000e-02	1.902761e-03	1.902761e-03
1.900000e+00	2.000000e+00	2.677000e-02	1.611242e-03	1.611242e-03
2.000000e+00	2.100000e+00	2.260000e-02	1.434015e-03	1.434015e-03
2.100000e+00	2.200000e+00	1.861000e-02	1.144246e-03	1.144246e-03
2.200000e+00	2.300000e+00	1.567000e-02	9.535198e-04	9.535198e-04
2.300000e+00	2.400000e+00	1.337000e-02	8.336066e-04	8.336066e-04
2.400000e+00	2.500000e+00	1.103000e-02	7.218033e-04	7.218033e-04
2.500000e+00	2.600000e+00	9.620000e-03	6.315061e-04	6.315061e-04
2.600000e+00	2.700000e+00	8.190000e-03	5.217279e-04	5.217279e-04
2.700000e+00	2.800000e+00	7.000000e-03	4.707441e-04	4.707441e-04
2.800000e+00	2.900000e+00	6.100000e-03	4.026164e-04	4.026164e-04
2.900000e+00	3.000000e+00	5.200000e-03	3.517101e-04	3.517101e-04
3.000000e+00	3.200000e+00	4.140000e-03	2.863564e-04	2.863564e-04
3.200000e+00	3.400000e+00	2.980000e-03	2.184033e-04	2.184033e-04
3.400000e+00	3.600000e+00	2.200000e-03	1.772005e-04	1.772005e-04
3.600000e+00	3.800000e+00	1.650000e-03	1.486607e-04	1.486607e-04
3.800000e+00	4.000000e+00	1.180000e-03	1.264911e-04	1.264911e-04
4.000000e+00	4.200000e+00	9.200000e-04	1.118034e-04	1.118034e-04
4.200000e+00	4.400000e+00	6.800000e-04	8.062258e-05	8.062258e-05
4.400000e+00	4.600000e+00	5.500000e-04	7.211103e-05	7.211103e-05
4.600000e+00	4.800000e+00	4.100000e-04	5.830952e-05	5.830952e-05
4.800000e+00	5.000000e+00	3.300000e-04	5.000000e-05	5.000000e-05
5.000000e+00	5.500000e+00	2.100000e-04	2.828427e-05	2.828427e-05
5.500000e+00	6.000000e+00	1.300000e-04	2.828427e-05	2.828427e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2015_I1357424/d01-x01-y03
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/LHC-MB.yoda/ALICE_2015_I1357424/d01-x01-y03
ScaledBy=1.35136593274626331e-06
Title=Minimum bias default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	2.299048e-01	2.623721e-03	2.623721e-03
3.500000e-01	4.000000e-01	2.328210e-01	2.630205e-03	2.630205e-03
4.000000e-01	4.500000e-01	2.241918e-01	2.576879e-03	2.576879e-03
4.500000e-01	5.000000e-01	2.174336e-01	2.554426e-03	2.554426e-03
5.000000e-01	5.500000e-01	2.066336e-01	2.491677e-03	2.491677e-03
5.500000e-01	6.000000e-01	1.904187e-01	2.397349e-03	2.397349e-03
6.000000e-01	6.500000e-01	1.826403e-01	2.348099e-03	2.348099e-03
6.500000e-01	7.000000e-01	1.662245e-01	2.244414e-03	2.244414e-03
7.000000e-01	7.500000e-01	1.516665e-01	2.148043e-03	2.148043e-03
7.500000e-01	8.000000e-01	1.350348e-01	2.026741e-03	2.026741e-03
8.000000e-01	8.500000e-01	1.261024e-01	1.964907e-03	1.964907e-03
8.500000e-01	9.000000e-01	1.146261e-01	1.865917e-03	1.865917e-03
9.000000e-01	9.500000e-01	1.035794e-01	1.836441e-03	1.836441e-03
9.500000e-01	1.000000e+00	9.385378e-02	1.689832e-03	1.689832e-03
1.000000e+00	1.100000e+00	8.200396e-02	1.115721e-03	1.115721e-03
1.100000e+00	1.200000e+00	6.924691e-02	1.034237e-03	1.034237e-03
1.200000e+00	1.300000e+00	5.603388e-02	1.519326e-03	1.519326e-03
1.300000e+00	1.400000e+00	4.927601e-02	8.846586e-04	8.846586e-04
1.400000e+00	1.500000e+00	3.986810e-02	7.753205e-04	7.753205e-04
1.500000e+00	1.600000e+00	3.487272e-02	7.403255e-04	7.403255e-04
1.600000e+00	1.700000e+00	2.968288e-02	6.616577e-04	6.616577e-04
1.700000e+00	1.800000e+00	2.571833e-02	6.302156e-04	6.302156e-04
1.800000e+00	1.900000e+00	2.104098e-02	5.637915e-04	5.637915e-04
1.900000e+00	2.000000e+00	1.932655e-02	5.435909e-04	5.435909e-04
2.000000e+00	2.100000e+00	1.636808e-02	5.022652e-04	5.022652e-04
2.100000e+00	2.200000e+00	1.395928e-02	4.576540e-04	4.576540e-04
2.200000e+00	2.300000e+00	1.181086e-02	4.148248e-04	4.148248e-04
2.300000e+00	2.400000e+00	1.119391e-02	4.170591e-04	4.170591e-04
2.400000e+00	2.500000e+00	9.101801e-03	3.734416e-04	3.734416e-04
2.500000e+00	2.600000e+00	8.528004e-03	3.791030e-04	3.791030e-04
2.600000e+00	2.700000e+00	6.767494e-03	3.182042e-04	3.182042e-04
2.700000e+00	2.800000e+00	5.806328e-03	2.995012e-04	2.995012e-04
2.800000e+00	2.900000e+00	5.260167e-03	2.850023e-04	2.850023e-04
2.900000e+00	3.000000e+00	4.374566e-03	2.659771e-04	2.659771e-04
3.000000e+00	3.200000e+00	3.775147e-03	1.784796e-04	1.784796e-04
3.200000e+00	3.400000e+00	2.977465e-03	1.590758e-04	1.590758e-04
3.400000e+00	3.600000e+00	2.296892e-03	1.314515e-04	1.314515e-04
3.600000e+00	3.800000e+00	1.761901e-03	1.154106e-04	1.154106e-04
3.800000e+00	4.000000e+00	1.444820e-03	1.000534e-04	1.000534e-04
4.000000e+00	4.200000e+00	1.200357e-03	9.901297e-05	9.901297e-05
4.200000e+00	4.400000e+00	9.044645e-04	8.484358e-05	8.484358e-05
4.400000e+00	4.600000e+00	6.024430e-04	6.574935e-05	6.574935e-05
4.600000e+00	4.800000e+00	5.444500e-04	5.752389e-05	5.752389e-05
4.800000e+00	5.000000e+00	3.529612e-04	5.104280e-05	5.104280e-05
5.000000e+00	5.500000e+00	3.067792e-04	3.037333e-05	3.037333e-05
5.500000e+00	6.000000e+00	1.926435e-04	2.445449e-05	2.445449e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2015_I1357424/d01-x01-y03
IsRef=1
LineColor=orange
LineStyle=dashed
Path=//itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.2.yoda/ALICE_2015_I1357424/d01-x01-y03
ScaledBy=1.35355596577136970e-06
Title=baryonic reconnection $p_{\mathrm{B}}=0.2$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	2.788930e-01	2.886369e-03	2.886369e-03
3.500000e-01	4.000000e-01	2.776846e-01	3.224263e-03	3.224263e-03
4.000000e-01	4.500000e-01	2.855788e-01	2.917812e-03	2.917812e-03
4.500000e-01	5.000000e-01	2.717596e-01	2.847997e-03	2.847997e-03
5.000000e-01	5.500000e-01	2.540376e-01	2.736979e-03	2.736979e-03
5.500000e-01	6.000000e-01	2.431320e-01	2.729398e-03	2.729398e-03
6.000000e-01	6.500000e-01	2.212364e-01	2.584450e-03	2.584450e-03
6.500000e-01	7.000000e-01	2.084324e-01	2.537274e-03	2.537274e-03
7.000000e-01	7.500000e-01	1.863681e-01	2.626967e-03	2.626967e-03
7.500000e-01	8.000000e-01	1.692025e-01	2.531837e-03	2.531837e-03
8.000000e-01	8.500000e-01	1.601625e-01	2.196371e-03	2.196371e-03
8.500000e-01	9.000000e-01	1.468921e-01	2.105422e-03	2.105422e-03
9.000000e-01	9.500000e-01	1.331008e-01	2.014832e-03	2.014832e-03
9.500000e-01	1.000000e+00	1.242802e-01	1.945200e-03	1.945200e-03
1.000000e+00	1.100000e+00	1.082898e-01	1.307465e-03	1.307465e-03
1.100000e+00	1.200000e+00	9.254729e-02	1.193509e-03	1.193509e-03
1.200000e+00	1.300000e+00	7.741078e-02	1.079094e-03	1.079094e-03
1.300000e+00	1.400000e+00	6.811784e-02	1.017545e-03	1.017545e-03
1.400000e+00	1.500000e+00	5.873648e-02	9.520810e-04	9.520810e-04
1.500000e+00	1.600000e+00	5.114909e-02	8.849389e-04	8.849389e-04
1.600000e+00	1.700000e+00	4.371661e-02	8.192138e-04	8.192138e-04
1.700000e+00	1.800000e+00	3.864521e-02	7.726920e-04	7.726920e-04
1.800000e+00	1.900000e+00	3.238769e-02	7.065101e-04	7.065101e-04
1.900000e+00	2.000000e+00	2.794644e-02	6.532689e-04	6.532689e-04
2.000000e+00	2.100000e+00	2.382058e-02	5.956815e-04	5.956815e-04
2.100000e+00	2.200000e+00	2.106805e-02	5.661461e-04	5.661461e-04
2.200000e+00	2.300000e+00	1.813882e-02	5.219420e-04	5.219420e-04
2.300000e+00	2.400000e+00	1.651489e-02	5.168568e-04	5.168568e-04
2.400000e+00	2.500000e+00	1.323608e-02	4.490840e-04	4.490840e-04
2.500000e+00	2.600000e+00	1.203410e-02	4.247286e-04	4.247286e-04
2.600000e+00	2.700000e+00	1.079445e-02	4.073553e-04	4.073553e-04
2.700000e+00	2.800000e+00	8.615787e-03	3.620446e-04	3.620446e-04
2.800000e+00	2.900000e+00	7.514771e-03	3.423116e-04	3.423116e-04
2.900000e+00	3.000000e+00	7.080377e-03	3.353251e-04	3.353251e-04
3.000000e+00	3.200000e+00	5.530130e-03	2.032699e-04	2.032699e-04
3.200000e+00	3.400000e+00	4.317680e-03	1.807155e-04	1.807155e-04
3.400000e+00	3.600000e+00	3.671763e-03	1.673974e-04	1.673974e-04
3.600000e+00	3.800000e+00	2.593005e-03	1.381549e-04	1.381549e-04
3.800000e+00	4.000000e+00	2.009874e-03	1.226899e-04	1.226899e-04
4.000000e+00	4.200000e+00	1.761956e-03	1.141163e-04	1.141163e-04
4.200000e+00	4.400000e+00	1.556872e-03	1.156469e-04	1.156469e-04
4.400000e+00	4.600000e+00	1.034591e-03	8.884831e-05	8.884831e-05
4.600000e+00	4.800000e+00	8.133925e-04	8.206592e-05	8.206592e-05
4.800000e+00	5.000000e+00	6.785175e-04	7.297823e-05	7.297823e-05
5.000000e+00	5.500000e+00	4.172172e-04	3.591615e-05	3.591615e-05
5.500000e+00	6.000000e+00	2.488506e-04	2.593086e-05	2.593086e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2015_I1357424/d01-x01-y03
IsRef=1
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/Tuning/CRtuning/smallMsTuning/runs/yodafiles/baryonic-0.5.yoda/ALICE_2015_I1357424/d01-x01-y03
ScaledBy=1.35444104840635997e-06
Title=baryonic reconnection $p_{\mathrm{B}}=0.5$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	2.886522e-01	2.914579e-03	2.914579e-03
3.500000e-01	4.000000e-01	2.917170e-01	2.933097e-03	2.933097e-03
4.000000e-01	4.500000e-01	2.948942e-01	2.988512e-03	2.988512e-03
4.500000e-01	5.000000e-01	2.870432e-01	3.037732e-03	3.037732e-03
5.000000e-01	5.500000e-01	2.732588e-01	2.864977e-03	2.864977e-03
5.500000e-01	6.000000e-01	2.635348e-01	2.821474e-03	2.821474e-03
6.000000e-01	6.500000e-01	2.496664e-01	2.745494e-03	2.745494e-03
6.500000e-01	7.000000e-01	2.327766e-01	2.644972e-03	2.644972e-03
7.000000e-01	7.500000e-01	2.186770e-01	2.565952e-03	2.565952e-03
7.500000e-01	8.000000e-01	2.034246e-01	2.470290e-03	2.470290e-03
8.000000e-01	8.500000e-01	1.908455e-01	2.408558e-03	2.408558e-03
8.500000e-01	9.000000e-01	1.751201e-01	2.309750e-03	2.309750e-03
9.000000e-01	9.500000e-01	1.677527e-01	2.282783e-03	2.282783e-03
9.500000e-01	1.000000e+00	1.519162e-01	2.141611e-03	2.141611e-03
1.000000e+00	1.100000e+00	1.380516e-01	1.455699e-03	1.455699e-03
1.100000e+00	1.200000e+00	1.214767e-01	1.415439e-03	1.415439e-03
1.200000e+00	1.300000e+00	1.043380e-01	1.268746e-03	1.268746e-03
1.300000e+00	1.400000e+00	9.059009e-02	1.181114e-03	1.181114e-03
1.400000e+00	1.500000e+00	8.013473e-02	1.102474e-03	1.102474e-03
1.500000e+00	1.600000e+00	6.795111e-02	1.012573e-03	1.012573e-03
1.600000e+00	1.700000e+00	6.077003e-02	9.729514e-04	9.729514e-04
1.700000e+00	1.800000e+00	5.211127e-02	8.970698e-04	8.970698e-04
1.800000e+00	1.900000e+00	4.532387e-02	8.332580e-04	8.332580e-04
1.900000e+00	2.000000e+00	3.887834e-02	7.750477e-04	7.750477e-04
2.000000e+00	2.100000e+00	3.391863e-02	7.159171e-04	7.159171e-04
2.100000e+00	2.200000e+00	3.025431e-02	6.882309e-04	6.882309e-04
2.200000e+00	2.300000e+00	2.561451e-02	6.251401e-04	6.251401e-04
2.300000e+00	2.400000e+00	2.216399e-02	5.839776e-04	5.839776e-04
2.400000e+00	2.500000e+00	1.950410e-02	5.472234e-04	5.472234e-04
2.500000e+00	2.600000e+00	1.682686e-02	5.012561e-04	5.012561e-04
2.600000e+00	2.700000e+00	1.545647e-02	4.878744e-04	4.878744e-04
2.700000e+00	2.800000e+00	1.265731e-02	4.334353e-04	4.334353e-04
2.800000e+00	2.900000e+00	1.137626e-02	4.301607e-04	4.301607e-04
2.900000e+00	3.000000e+00	9.862152e-03	3.941147e-04	3.941147e-04
3.000000e+00	3.200000e+00	7.640635e-03	2.396696e-04	2.396696e-04
3.200000e+00	3.400000e+00	6.317470e-03	2.216454e-04	2.216454e-04
3.400000e+00	3.600000e+00	4.853956e-03	2.008840e-04	2.008840e-04
3.600000e+00	3.800000e+00	3.367706e-03	1.595173e-04	1.595173e-04
3.800000e+00	4.000000e+00	2.779210e-03	1.471607e-04	1.471607e-04
4.000000e+00	4.200000e+00	2.442018e-03	1.381957e-04	1.381957e-04
4.200000e+00	4.400000e+00	1.631733e-03	1.154605e-04	1.154605e-04
4.400000e+00	4.600000e+00	1.337491e-03	9.914592e-05	9.914592e-05
4.600000e+00	4.800000e+00	1.226136e-03	9.788433e-05	9.788433e-05
4.800000e+00	5.000000e+00	8.703130e-04	8.050377e-05	8.050377e-05
5.000000e+00	5.500000e+00	6.096628e-04	4.334033e-05	4.334033e-05
5.500000e+00	6.000000e+00	3.491518e-04	3.293942e-05	3.293942e-05
# END HISTO1D



==> finalplots/all_ALICE_2015_I1357424_d01-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y01
DrawOnly=/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y01
Title=$\pi^{+} +\pi^{-}$ yield in INEL pp collisions at $\sqrt{s} =  7$~TeV in $|y| < 0.5$.
RatioPlotReference=/ALICE_2015_I1357424/d01-x01-y01
RatioPlot=1
LogY=1
XLabel=$p_{\rm T}$ (GeV/$c$)
YLabel=$\frac{1}{N_{\rm inel}} \frac{{\rm d}^2N}{{\rm d}p_{\rm T}{\rm d}y}$ ($c$/GeV)
Legend=1
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /ALICE_2015_I1357424/d01-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ALICE_2015_I1357424/d01-x01-y01
PolyMarker=*
Title=ALICE Data
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.200000e-01	8.041400e+00	5.399356e-01	5.399356e-01
1.200000e-01	1.400000e-01	8.474200e+00	4.077294e-01	4.077294e-01
1.400000e-01	1.600000e-01	8.764200e+00	4.126268e-01	4.126268e-01
1.600000e-01	1.800000e-01	8.822700e+00	4.118246e-01	4.118246e-01
1.800000e-01	2.000000e-01	8.702800e+00	4.074227e-01	4.074227e-01
2.000000e-01	2.500000e-01	8.183300e+00	3.822082e-01	3.822082e-01
2.500000e-01	3.000000e-01	7.383300e+00	2.292136e-01	2.292136e-01
3.000000e-01	3.500000e-01	6.455200e+00	1.953124e-01	1.953124e-01
3.500000e-01	4.000000e-01	5.580400e+00	1.669120e-01	1.669120e-01
4.000000e-01	4.500000e-01	4.794500e+00	1.424114e-01	1.424114e-01
4.500000e-01	5.000000e-01	4.086900e+00	1.209120e-01	1.209120e-01
5.000000e-01	5.500000e-01	3.494200e+00	1.033124e-01	1.033124e-01
5.500000e-01	6.000000e-01	2.983800e+00	8.881267e-02	8.881267e-02
6.000000e-01	6.500000e-01	2.668100e+00	1.296371e-01	1.296371e-01
6.500000e-01	7.000000e-01	2.281700e+00	1.109406e-01	1.109406e-01
7.000000e-01	7.500000e-01	1.963200e+00	9.564100e-02	9.564100e-02
7.500000e-01	8.000000e-01	1.697400e+00	8.283478e-02	8.283478e-02
8.000000e-01	8.500000e-01	1.466900e+00	7.154369e-02	7.154369e-02
8.500000e-01	9.000000e-01	1.277100e+00	6.224251e-02	6.224251e-02
9.000000e-01	9.500000e-01	1.112500e+00	5.434455e-02	5.434455e-02
9.500000e-01	1.000000e+00	9.742000e-01	4.744650e-02	4.744650e-02
1.000000e+00	1.100000e+00	7.969000e-01	3.892172e-02	3.892172e-02
1.100000e+00	1.200000e+00	6.190000e-01	3.022003e-02	3.022003e-02
1.200000e+00	1.300000e+00	4.859000e-01	2.382100e-02	2.382100e-02
1.300000e+00	1.400000e+00	3.848700e-01	1.892189e-02	1.892189e-02
1.400000e+00	1.500000e+00	3.077200e-01	1.521158e-02	1.521158e-02
1.500000e+00	1.600000e+00	2.464800e-01	1.211799e-02	1.211799e-02
1.600000e+00	1.700000e+00	1.999300e-01	9.956907e-03	9.956907e-03
1.700000e+00	1.800000e+00	1.626100e-01	8.255768e-03	8.255768e-03
1.800000e+00	1.900000e+00	1.330900e-01	6.934616e-03	6.934616e-03
1.900000e+00	2.000000e+00	1.093700e-01	5.843706e-03	5.843706e-03
2.000000e+00	2.100000e+00	9.054000e-02	4.962358e-03	4.962358e-03
2.100000e+00	2.200000e+00	7.512000e-02	4.122439e-03	4.122439e-03
2.200000e+00	2.300000e+00	6.281000e-02	3.551056e-03	3.551056e-03
2.300000e+00	2.400000e+00	5.299000e-02	3.120849e-03	3.120849e-03
2.400000e+00	2.500000e+00	4.512000e-02	2.799464e-03	2.799464e-03
2.500000e+00	2.600000e+00	3.758000e-02	3.695673e-03	3.695673e-03
2.600000e+00	2.700000e+00	3.180000e-02	3.095561e-03	3.095561e-03
2.700000e+00	2.800000e+00	2.706000e-02	2.616123e-03	2.616123e-03
2.800000e+00	2.900000e+00	2.400000e-02	2.335658e-03	2.335658e-03
2.900000e+00	3.000000e+00	2.025000e-02	2.085042e-03	2.085042e-03
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y01
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y01
ScaledBy=1.35136593274626331e-06
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.200000e-01	6.395225e+00	2.200457e-02	2.200457e-02
1.200000e-01	1.400000e-01	7.003845e+00	2.298806e-02	2.298806e-02
1.400000e-01	1.600000e-01	7.464405e+00	2.375606e-02	2.375606e-02
1.600000e-01	1.800000e-01	7.788865e+00	2.497782e-02	2.497782e-02
1.800000e-01	2.000000e-01	8.036310e+00	2.459429e-02	2.459429e-02
2.000000e-01	2.500000e-01	8.071492e+00	1.556939e-02	1.556939e-02
2.500000e-01	3.000000e-01	7.830548e+00	1.552779e-02	1.552779e-02
3.000000e-01	3.500000e-01	7.242426e+00	1.477953e-02	1.477953e-02
3.500000e-01	4.000000e-01	6.403640e+00	1.391820e-02	1.391820e-02
4.000000e-01	4.500000e-01	5.513850e+00	1.315332e-02	1.315332e-02
4.500000e-01	5.000000e-01	4.696628e+00	1.206229e-02	1.206229e-02
5.000000e-01	5.500000e-01	4.014776e+00	1.155544e-02	1.155544e-02
5.500000e-01	6.000000e-01	3.432452e+00	1.020715e-02	1.020715e-02
6.000000e-01	6.500000e-01	2.905906e+00	9.597996e-03	9.597996e-03
6.500000e-01	7.000000e-01	2.489632e+00	8.710033e-03	8.710033e-03
7.000000e-01	7.500000e-01	2.151158e+00	8.102814e-03	8.102814e-03
7.500000e-01	8.000000e-01	1.856292e+00	7.539525e-03	7.539525e-03
8.000000e-01	8.500000e-01	1.618243e+00	7.062487e-03	7.062487e-03
8.500000e-01	9.000000e-01	1.409013e+00	6.546300e-03	6.546300e-03
9.000000e-01	9.500000e-01	1.238477e+00	6.186888e-03	6.186888e-03
9.500000e-01	1.000000e+00	1.079673e+00	5.749530e-03	5.749530e-03
1.000000e+00	1.100000e+00	9.124882e-01	3.742149e-03	3.742149e-03
1.100000e+00	1.200000e+00	7.190397e-01	3.328806e-03	3.328806e-03
1.200000e+00	1.300000e+00	5.711207e-01	2.958186e-03	2.958186e-03
1.300000e+00	1.400000e+00	4.616861e-01	2.655159e-03	2.655159e-03
1.400000e+00	1.500000e+00	3.738407e-01	2.387216e-03	2.387216e-03
1.500000e+00	1.600000e+00	3.062133e-01	2.162746e-03	2.162746e-03
1.600000e+00	1.700000e+00	2.501795e-01	1.956772e-03	1.956772e-03
1.700000e+00	1.800000e+00	2.105478e-01	1.810470e-03	1.810470e-03
1.800000e+00	1.900000e+00	1.728431e-01	1.636156e-03	1.636156e-03
1.900000e+00	2.000000e+00	1.459691e-01	1.499736e-03	1.499736e-03
2.000000e+00	2.100000e+00	1.208904e-01	1.360342e-03	1.360342e-03
2.100000e+00	2.200000e+00	1.035668e-01	1.254733e-03	1.254733e-03
2.200000e+00	2.300000e+00	8.288642e-02	1.125119e-03	1.125119e-03
2.300000e+00	2.400000e+00	7.341578e-02	1.050875e-03	1.050875e-03
2.400000e+00	2.500000e+00	6.203501e-02	9.740767e-04	9.740767e-04
2.500000e+00	2.600000e+00	5.306380e-02	8.930543e-04	8.930543e-04
2.600000e+00	2.700000e+00	4.607073e-02	8.410850e-04	8.410850e-04
2.700000e+00	2.800000e+00	3.765062e-02	7.537180e-04	7.537180e-04
2.800000e+00	2.900000e+00	3.346017e-02	7.513254e-04	7.513254e-04
2.900000e+00	3.000000e+00	2.922421e-02	6.699208e-04	6.699208e-04
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y01
IsRef=1
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y01
ScaledBy=1.35444104840635997e-06
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.200000e-01	6.492800e+00	3.174075e-02	3.174075e-02
1.200000e-01	1.400000e-01	7.164110e+00	2.930912e-02	2.930912e-02
1.400000e-01	1.600000e-01	7.637970e+00	2.446245e-02	2.446245e-02
1.600000e-01	1.800000e-01	7.993665e+00	2.929923e-02	2.929923e-02
1.800000e-01	2.000000e-01	8.175115e+00	3.355794e-02	3.355794e-02
2.000000e-01	2.500000e-01	8.248454e+00	2.105295e-02	2.105295e-02
2.500000e-01	3.000000e-01	8.022902e+00	1.725226e-02	1.725226e-02
3.000000e-01	3.500000e-01	7.359572e+00	1.980631e-02	1.980631e-02
3.500000e-01	4.000000e-01	6.435576e+00	1.667198e-02	1.667198e-02
4.000000e-01	4.500000e-01	5.468190e+00	1.582313e-02	1.582313e-02
4.500000e-01	5.000000e-01	4.606856e+00	1.228303e-02	1.228303e-02
5.000000e-01	5.500000e-01	3.856874e+00	1.087469e-02	1.087469e-02
5.500000e-01	6.000000e-01	3.240368e+00	1.220211e-02	1.220211e-02
6.000000e-01	6.500000e-01	2.730190e+00	1.505853e-02	1.505853e-02
6.500000e-01	7.000000e-01	2.334066e+00	8.432380e-03	8.432380e-03
7.000000e-01	7.500000e-01	1.968931e+00	1.272988e-02	1.272988e-02
7.500000e-01	8.000000e-01	1.686546e+00	7.474212e-03	7.474212e-03
8.000000e-01	8.500000e-01	1.425454e+00	9.247205e-03	9.247205e-03
8.500000e-01	9.000000e-01	1.243535e+00	6.178780e-03	6.178780e-03
9.000000e-01	9.500000e-01	1.081628e+00	6.068265e-03	6.068265e-03
9.500000e-01	1.000000e+00	9.370000e-01	6.227222e-03	6.227222e-03
1.000000e+00	1.100000e+00	7.691603e-01	3.601844e-03	3.601844e-03
1.100000e+00	1.200000e+00	6.018254e-01	3.061153e-03	3.061153e-03
1.200000e+00	1.300000e+00	4.787420e-01	2.767006e-03	2.767006e-03
1.300000e+00	1.400000e+00	3.842164e-01	2.644202e-03	2.644202e-03
1.400000e+00	1.500000e+00	3.110211e-01	2.256805e-03	2.256805e-03
1.500000e+00	1.600000e+00	2.517416e-01	1.971944e-03	1.971944e-03
1.600000e+00	1.700000e+00	2.039659e-01	1.766221e-03	1.766221e-03
1.700000e+00	1.800000e+00	1.699883e-01	1.617375e-03	1.617375e-03
1.800000e+00	1.900000e+00	1.403636e-01	1.466220e-03	1.466220e-03
1.900000e+00	2.000000e+00	1.106695e-01	5.222037e-03	5.222037e-03
2.000000e+00	2.100000e+00	9.793342e-02	1.385485e-03	1.385485e-03
2.100000e+00	2.200000e+00	8.453286e-02	1.145541e-03	1.145541e-03
2.200000e+00	2.300000e+00	6.881616e-02	1.024925e-03	1.024925e-03
2.300000e+00	2.400000e+00	5.958543e-02	9.559980e-04	9.559980e-04
2.400000e+00	2.500000e+00	4.886455e-02	8.590770e-04	8.590770e-04
2.500000e+00	2.600000e+00	4.194595e-02	8.041743e-04	8.041743e-04
2.600000e+00	2.700000e+00	3.738947e-02	7.539314e-04	7.539314e-04
2.700000e+00	2.800000e+00	3.191728e-02	6.940816e-04	6.940816e-04
2.800000e+00	2.900000e+00	2.649588e-02	6.391871e-04	6.391871e-04
2.900000e+00	3.000000e+00	2.179102e-02	1.111242e-03	1.111242e-03
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y01
IsRef=1
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y01
ScaledBy=1.35239104974579811e-06
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.200000e-01	6.160855e+00	2.226465e-02	2.226465e-02
1.200000e-01	1.400000e-01	6.801350e+00	2.262332e-02	2.262332e-02
1.400000e-01	1.600000e-01	7.257160e+00	2.336770e-02	2.336770e-02
1.600000e-01	1.800000e-01	7.588565e+00	2.457170e-02	2.457170e-02
1.800000e-01	2.000000e-01	7.764890e+00	2.419578e-02	2.419578e-02
2.000000e-01	2.500000e-01	7.868880e+00	1.555721e-02	1.555721e-02
2.500000e-01	3.000000e-01	7.615412e+00	1.516217e-02	1.516217e-02
3.000000e-01	3.500000e-01	7.032610e+00	1.475285e-02	1.475285e-02
3.500000e-01	4.000000e-01	6.184088e+00	1.364731e-02	1.364731e-02
4.000000e-01	4.500000e-01	5.272472e+00	1.266462e-02	1.266462e-02
4.500000e-01	5.000000e-01	4.441202e+00	1.160087e-02	1.160087e-02
5.000000e-01	5.500000e-01	3.722256e+00	1.093809e-02	1.093809e-02
5.500000e-01	6.000000e-01	3.150686e+00	9.839195e-03	9.839195e-03
6.000000e-01	6.500000e-01	2.673762e+00	8.981087e-03	8.981087e-03
6.500000e-01	7.000000e-01	2.263120e+00	8.615981e-03	8.615981e-03
7.000000e-01	7.500000e-01	1.927167e+00	7.656751e-03	7.656751e-03
7.500000e-01	8.000000e-01	1.647713e+00	7.068559e-03	7.068559e-03
8.000000e-01	8.500000e-01	1.432369e+00	6.688719e-03	6.688719e-03
8.500000e-01	9.000000e-01	1.230004e+00	6.147200e-03	6.147200e-03
9.000000e-01	9.500000e-01	1.066182e+00	5.701596e-03	5.701596e-03
9.500000e-01	1.000000e+00	9.282438e-01	5.459382e-03	5.459382e-03
1.000000e+00	1.100000e+00	7.729878e-01	3.452383e-03	3.452383e-03
1.100000e+00	1.200000e+00	5.961743e-01	3.050334e-03	3.050334e-03
1.200000e+00	1.300000e+00	4.682309e-01	2.668893e-03	2.668893e-03
1.300000e+00	1.400000e+00	3.771080e-01	2.426517e-03	2.426517e-03
1.400000e+00	1.500000e+00	3.052824e-01	2.186735e-03	2.186735e-03
1.500000e+00	1.600000e+00	2.469482e-01	1.954849e-03	1.954849e-03
1.600000e+00	1.700000e+00	2.024025e-01	1.763533e-03	1.763533e-03
1.700000e+00	1.800000e+00	1.637129e-01	1.586292e-03	1.586292e-03
1.800000e+00	1.900000e+00	1.377590e-01	1.454005e-03	1.454005e-03
1.900000e+00	2.000000e+00	1.093937e-01	1.289691e-03	1.289691e-03
2.000000e+00	2.100000e+00	9.532092e-02	1.227094e-03	1.227094e-03
2.100000e+00	2.200000e+00	7.847407e-02	1.089474e-03	1.089474e-03
2.200000e+00	2.300000e+00	6.685975e-02	1.004780e-03	1.004780e-03
2.300000e+00	2.400000e+00	5.531441e-02	9.593620e-04	9.593620e-04
2.400000e+00	2.500000e+00	4.831165e-02	8.589577e-04	8.589577e-04
2.500000e+00	2.600000e+00	3.869342e-02	7.621335e-04	7.621335e-04
2.600000e+00	2.700000e+00	3.426966e-02	7.174991e-04	7.174991e-04
2.700000e+00	2.800000e+00	2.986749e-02	6.725597e-04	6.725597e-04
2.800000e+00	2.900000e+00	2.623074e-02	6.334455e-04	6.334455e-04
2.900000e+00	3.000000e+00	2.266415e-02	5.885366e-04	5.885366e-04
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y01
IsRef=1
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y01
ScaledBy=1.35777124893534337e-06
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.200000e-01	6.736555e+00	2.259829e-02	2.259829e-02
1.200000e-01	1.400000e-01	7.355365e+00	2.354030e-02	2.354030e-02
1.400000e-01	1.600000e-01	7.887690e+00	2.436138e-02	2.436138e-02
1.600000e-01	1.800000e-01	8.214685e+00	2.523096e-02	2.523096e-02
1.800000e-01	2.000000e-01	8.441810e+00	2.516531e-02	2.516531e-02
2.000000e-01	2.500000e-01	8.491344e+00	1.632671e-02	1.632671e-02
2.500000e-01	3.000000e-01	8.283014e+00	1.612493e-02	1.612493e-02
3.000000e-01	3.500000e-01	7.637984e+00	1.550184e-02	1.550184e-02
3.500000e-01	4.000000e-01	6.630022e+00	1.413689e-02	1.413689e-02
4.000000e-01	4.500000e-01	5.551156e+00	1.295673e-02	1.295673e-02
4.500000e-01	5.000000e-01	4.564298e+00	1.224610e-02	1.224610e-02
5.000000e-01	5.500000e-01	3.803220e+00	1.074081e-02	1.074081e-02
5.500000e-01	6.000000e-01	3.169216e+00	9.863442e-03	9.863442e-03
6.000000e-01	6.500000e-01	2.646892e+00	8.979405e-03	8.979405e-03
6.500000e-01	7.000000e-01	2.217040e+00	8.239056e-03	8.239056e-03
7.000000e-01	7.500000e-01	1.863189e+00	7.532059e-03	7.532059e-03
7.500000e-01	8.000000e-01	1.586482e+00	6.986444e-03	6.986444e-03
8.000000e-01	8.500000e-01	1.355172e+00	6.429970e-03	6.429970e-03
8.500000e-01	9.000000e-01	1.158380e+00	6.724451e-03	6.724451e-03
9.000000e-01	9.500000e-01	1.004197e+00	5.553710e-03	5.553710e-03
9.500000e-01	1.000000e+00	8.723624e-01	5.454061e-03	5.454061e-03
1.000000e+00	1.100000e+00	7.184377e-01	3.994201e-03	3.994201e-03
1.100000e+00	1.200000e+00	5.636109e-01	2.956864e-03	2.956864e-03
1.200000e+00	1.300000e+00	4.374678e-01	2.604866e-03	2.604866e-03
1.300000e+00	1.400000e+00	3.516346e-01	2.319821e-03	2.319821e-03
1.400000e+00	1.500000e+00	2.859643e-01	2.100227e-03	2.100227e-03
1.500000e+00	1.600000e+00	2.310110e-01	1.881148e-03	1.881148e-03
1.600000e+00	1.700000e+00	1.946390e-01	1.729791e-03	1.729791e-03
1.700000e+00	1.800000e+00	1.586213e-01	1.562632e-03	1.562632e-03
1.800000e+00	1.900000e+00	1.310867e-01	1.417399e-03	1.417399e-03
1.900000e+00	2.000000e+00	1.099784e-01	1.290171e-03	1.290171e-03
2.000000e+00	2.100000e+00	9.371901e-02	1.213285e-03	1.213285e-03
2.100000e+00	2.200000e+00	7.673277e-02	1.083624e-03	1.083624e-03
2.200000e+00	2.300000e+00	6.494726e-02	9.925209e-04	9.925209e-04
2.300000e+00	2.400000e+00	5.543582e-02	9.346539e-04	9.346539e-04
2.400000e+00	2.500000e+00	4.761518e-02	8.535663e-04	8.535663e-04
2.500000e+00	2.600000e+00	3.951405e-02	7.713453e-04	7.713453e-04
2.600000e+00	2.700000e+00	3.533465e-02	7.413509e-04	7.413509e-04
2.700000e+00	2.800000e+00	3.007386e-02	6.752969e-04	6.752969e-04
2.800000e+00	2.900000e+00	2.527204e-02	6.263430e-04	6.263430e-04
2.900000e+00	3.000000e+00	2.145425e-02	5.836477e-04	5.836477e-04
# END HISTO1D



==> finalplots/all_ALICE_2015_I1357424_d01-x01-y02.dat <==
# BEGIN PLOT
LegendOnly=/ALICE_2015_I1357424/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y02
DrawOnly=/ALICE_2015_I1357424/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y02
Title=${\rm K}^{+}+ {\rm K}^{-}$ yield in INEL pp collisions at $\sqrt{s} =  7$~TeV in $|y| < 0.5$.
RatioPlotReference=/ALICE_2015_I1357424/d01-x01-y02
RatioPlot=1
LogY=1
XLabel=$p_{\rm T}$ (GeV/$c$)
YLabel=$\frac{1}{N_{\rm inel}}\frac{{\rm d}^2N}{{\rm d}p_{\rm T}{\rm d}y}$ ($c$/GeV)
Legend=1
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /ALICE_2015_I1357424/d01-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ALICE_2015_I1357424/d01-x01-y02
PolyMarker=*
Title=ALICE Data
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.500000e-01	5.318000e-01	3.922499e-02	3.922499e-02
2.500000e-01	3.000000e-01	5.805000e-01	3.691951e-02	3.691951e-02
3.000000e-01	3.500000e-01	6.193000e-01	2.382541e-02	2.382541e-02
3.500000e-01	4.000000e-01	6.187000e-01	2.152812e-02	2.152812e-02
4.000000e-01	4.500000e-01	6.103400e-01	2.541455e-02	2.541455e-02
4.500000e-01	5.000000e-01	6.016300e-01	2.629187e-02	2.629187e-02
5.000000e-01	5.500000e-01	5.754000e-01	2.611915e-02	2.611915e-02
5.500000e-01	6.000000e-01	5.326000e-01	3.151920e-02	3.151920e-02
6.000000e-01	6.500000e-01	4.917900e-01	2.992605e-02	2.992605e-02
6.500000e-01	7.000000e-01	4.526600e-01	2.744443e-02	2.744443e-02
7.000000e-01	7.500000e-01	4.155700e-01	2.512472e-02	2.512472e-02
7.500000e-01	8.000000e-01	3.809100e-01	2.261451e-02	2.261451e-02
8.000000e-01	8.500000e-01	3.466000e-01	2.051483e-02	2.051483e-02
8.500000e-01	9.000000e-01	3.163700e-01	1.869670e-02	1.869670e-02
9.000000e-01	9.500000e-01	2.872300e-01	1.690534e-02	1.690534e-02
9.500000e-01	1.000000e+00	2.600100e-01	1.531555e-02	1.531555e-02
1.000000e+00	1.100000e+00	2.227800e-01	1.312842e-02	1.312842e-02
1.100000e+00	1.200000e+00	1.824400e-01	1.085018e-02	1.085018e-02
1.200000e+00	1.300000e+00	1.504300e-01	9.142609e-03	9.142609e-03
1.300000e+00	1.400000e+00	1.242600e-01	7.572793e-03	7.572793e-03
1.400000e+00	1.500000e+00	1.035400e-01	6.432449e-03	6.432449e-03
1.500000e+00	1.600000e+00	8.478000e-02	4.849918e-03	4.849918e-03
1.600000e+00	1.700000e+00	7.121000e-02	4.040421e-03	4.040421e-03
1.700000e+00	1.800000e+00	5.989000e-02	3.470519e-03	3.470519e-03
1.800000e+00	1.900000e+00	5.049000e-02	2.961435e-03	2.961435e-03
1.900000e+00	2.000000e+00	4.289000e-02	2.511494e-03	2.511494e-03
2.000000e+00	2.100000e+00	3.608000e-02	2.182155e-03	2.182155e-03
2.100000e+00	2.200000e+00	3.054000e-02	1.842010e-03	1.842010e-03
2.200000e+00	2.300000e+00	2.654000e-02	1.653390e-03	1.653390e-03
2.300000e+00	2.400000e+00	2.231000e-02	1.393018e-03	1.393018e-03
2.400000e+00	2.500000e+00	1.932000e-02	1.298769e-03	1.298769e-03
2.500000e+00	2.600000e+00	1.664000e-02	1.108197e-03	1.108197e-03
2.600000e+00	2.700000e+00	1.426000e-02	9.688137e-04	9.688137e-04
2.700000e+00	2.800000e+00	1.232000e-02	8.395237e-04	8.395237e-04
2.800000e+00	2.900000e+00	1.077000e-02	7.397973e-04	7.397973e-04
2.900000e+00	3.000000e+00	9.170000e-03	6.281720e-04	6.281720e-04
3.000000e+00	3.200000e+00	7.810000e-03	6.113101e-04	6.113101e-04
3.200000e+00	3.400000e+00	6.110000e-03	4.808326e-04	4.808326e-04
3.400000e+00	3.600000e+00	4.940000e-03	3.956008e-04	3.956008e-04
3.600000e+00	3.800000e+00	3.830000e-03	3.138471e-04	3.138471e-04
3.800000e+00	4.000000e+00	2.980000e-03	2.549510e-04	2.549510e-04
4.000000e+00	4.200000e+00	2.370000e-03	2.059126e-04	2.059126e-04
4.200000e+00	4.400000e+00	1.980000e-03	1.802776e-04	1.802776e-04
4.400000e+00	4.600000e+00	1.500000e-03	1.421267e-04	1.421267e-04
4.600000e+00	4.800000e+00	1.280000e-03	1.345362e-04	1.345362e-04
4.800000e+00	5.000000e+00	9.400000e-04	9.899495e-05	9.899495e-05
5.000000e+00	5.500000e+00	7.700000e-04	7.810250e-05	7.810250e-05
5.500000e+00	6.000000e+00	5.400000e-04	5.656854e-05	5.656854e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y02
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y02
ScaledBy=1.35136593274626331e-06
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.500000e-01	6.123520e-01	4.269778e-03	4.269778e-03
2.500000e-01	3.000000e-01	6.531404e-01	4.438229e-03	4.438229e-03
3.000000e-01	3.500000e-01	6.370698e-01	4.356690e-03	4.356690e-03
3.500000e-01	4.000000e-01	5.915928e-01	4.578211e-03	4.578211e-03
4.000000e-01	4.500000e-01	5.227658e-01	3.969489e-03	3.969489e-03
4.500000e-01	5.000000e-01	4.652642e-01	3.747965e-03	3.747965e-03
5.000000e-01	5.500000e-01	4.110710e-01	3.509428e-03	3.509428e-03
5.500000e-01	6.000000e-01	3.565894e-01	3.265536e-03	3.265536e-03
6.000000e-01	6.500000e-01	3.087388e-01	3.041596e-03	3.041596e-03
6.500000e-01	7.000000e-01	2.719434e-01	2.868291e-03	2.868291e-03
7.000000e-01	7.500000e-01	2.366184e-01	2.691967e-03	2.691967e-03
7.500000e-01	8.000000e-01	1.991945e-01	2.448332e-03	2.448332e-03
8.000000e-01	8.500000e-01	1.707892e-01	2.266020e-03	2.266020e-03
8.500000e-01	9.000000e-01	1.512160e-01	2.192015e-03	2.192015e-03
9.000000e-01	9.500000e-01	1.331600e-01	2.016909e-03	2.016909e-03
9.500000e-01	1.000000e+00	1.157379e-01	3.045465e-03	3.045465e-03
1.000000e+00	1.100000e+00	9.897425e-02	1.235293e-03	1.235293e-03
1.100000e+00	1.200000e+00	7.839382e-02	1.104791e-03	1.104791e-03
1.200000e+00	1.300000e+00	6.032077e-02	9.552511e-04	9.552511e-04
1.300000e+00	1.400000e+00	5.056600e-02	8.845128e-04	8.845128e-04
1.400000e+00	1.500000e+00	4.259674e-02	8.051699e-04	8.051699e-04
1.500000e+00	1.600000e+00	3.600767e-02	7.432159e-04	7.432159e-04
1.600000e+00	1.700000e+00	2.897893e-02	6.663198e-04	6.663198e-04
1.700000e+00	1.800000e+00	2.413441e-02	6.099793e-04	6.099793e-04
1.800000e+00	1.900000e+00	2.051324e-02	5.520801e-04	5.520801e-04
1.900000e+00	2.000000e+00	1.661552e-02	4.993887e-04	4.993887e-04
2.000000e+00	2.100000e+00	1.436431e-02	4.651757e-04	4.651757e-04
2.100000e+00	2.200000e+00	1.272397e-02	4.410211e-04	4.410211e-04
2.200000e+00	2.300000e+00	1.103494e-02	4.226118e-04	4.226118e-04
2.300000e+00	2.400000e+00	9.590046e-03	3.839441e-04	3.839441e-04
2.400000e+00	2.500000e+00	7.489549e-03	3.384738e-04	3.384738e-04
2.500000e+00	2.600000e+00	7.341844e-03	3.412767e-04	3.412767e-04
2.600000e+00	2.700000e+00	6.452617e-03	3.134474e-04	3.134474e-04
2.700000e+00	2.800000e+00	5.140444e-03	2.822969e-04	2.822969e-04
2.800000e+00	2.900000e+00	4.892889e-03	2.755149e-04	2.755149e-04
2.900000e+00	3.000000e+00	4.253045e-03	2.491979e-04	2.491979e-04
3.000000e+00	3.200000e+00	3.572377e-03	1.620822e-04	1.620822e-04
3.200000e+00	3.400000e+00	2.670046e-03	1.387552e-04	1.387552e-04
3.400000e+00	3.600000e+00	2.100000e-03	1.247038e-04	1.247038e-04
3.600000e+00	3.800000e+00	1.780551e-03	1.215645e-04	1.215645e-04
3.800000e+00	4.000000e+00	1.559402e-03	1.084586e-04	1.084586e-04
4.000000e+00	4.200000e+00	1.178074e-03	9.219749e-05	9.219749e-05
4.200000e+00	4.400000e+00	9.113960e-04	8.165291e-05	8.165291e-05
4.400000e+00	4.600000e+00	8.507025e-04	8.618590e-05	8.618590e-05
4.600000e+00	4.800000e+00	5.284760e-04	5.867197e-05	5.867197e-05
4.800000e+00	5.000000e+00	4.689034e-04	6.108576e-05	6.108576e-05
5.000000e+00	5.500000e+00	4.217014e-04	3.597269e-05	3.597269e-05
5.500000e+00	6.000000e+00	2.399368e-04	2.603541e-05	2.603541e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y02
IsRef=1
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y02
ScaledBy=1.35444104840635997e-06
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.500000e-01	6.895342e-01	4.529140e-03	4.529140e-03
2.500000e-01	3.000000e-01	7.402978e-01	4.676689e-03	4.676689e-03
3.000000e-01	3.500000e-01	7.103954e-01	4.591864e-03	4.591864e-03
3.500000e-01	4.000000e-01	6.587382e-01	4.433742e-03	4.433742e-03
4.000000e-01	4.500000e-01	5.839446e-01	4.159721e-03	4.159721e-03
4.500000e-01	5.000000e-01	5.196916e-01	3.929362e-03	3.929362e-03
5.000000e-01	5.500000e-01	4.402830e-01	3.595199e-03	3.595199e-03
5.500000e-01	6.000000e-01	3.874336e-01	3.421700e-03	3.421700e-03
6.000000e-01	6.500000e-01	3.328668e-01	3.157295e-03	3.157295e-03
6.500000e-01	7.000000e-01	2.849546e-01	3.494667e-03	3.494667e-03
7.000000e-01	7.500000e-01	2.487846e-01	2.750753e-03	2.750753e-03
7.500000e-01	8.000000e-01	2.136716e-01	2.657326e-03	2.657326e-03
8.000000e-01	8.500000e-01	1.864279e-01	2.398621e-03	2.398621e-03
8.500000e-01	9.000000e-01	1.589031e-01	2.215235e-03	2.215235e-03
9.000000e-01	9.500000e-01	1.380335e-01	2.042532e-03	2.042532e-03
9.500000e-01	1.000000e+00	1.183018e-01	1.890382e-03	1.890382e-03
1.000000e+00	1.100000e+00	1.005647e-01	1.241468e-03	1.241468e-03
1.100000e+00	1.200000e+00	7.631219e-02	1.937989e-03	1.937989e-03
1.200000e+00	1.300000e+00	6.264635e-02	9.817392e-04	9.817392e-04
1.300000e+00	1.400000e+00	5.107960e-02	8.843104e-04	8.843104e-04
1.400000e+00	1.500000e+00	3.977977e-02	7.878680e-04	7.878680e-04
1.500000e+00	1.600000e+00	3.280792e-02	7.063531e-04	7.063531e-04
1.600000e+00	1.700000e+00	2.970568e-02	6.840050e-04	6.840050e-04
1.700000e+00	1.800000e+00	2.279877e-02	5.933759e-04	5.933759e-04
1.800000e+00	1.900000e+00	2.018564e-02	5.588742e-04	5.588742e-04
1.900000e+00	2.000000e+00	1.651998e-02	5.066558e-04	5.066558e-04
2.000000e+00	2.100000e+00	1.341986e-02	4.548491e-04	4.548491e-04
2.100000e+00	2.200000e+00	1.238439e-02	4.405924e-04	4.405924e-04
2.200000e+00	2.300000e+00	9.990459e-03	4.012848e-04	4.012848e-04
2.300000e+00	2.400000e+00	9.479487e-03	3.850087e-04	3.850087e-04
2.400000e+00	2.500000e+00	8.131564e-03	3.545002e-04	3.545002e-04
2.500000e+00	2.600000e+00	7.360849e-03	3.458750e-04	3.458750e-04
2.600000e+00	2.700000e+00	6.503139e-03	3.274862e-04	3.274862e-04
2.700000e+00	2.800000e+00	5.319802e-03	2.871073e-04	2.871073e-04
2.800000e+00	2.900000e+00	4.717793e-03	2.662519e-04	2.662519e-04
2.900000e+00	3.000000e+00	4.304572e-03	2.658698e-04	2.658698e-04
3.000000e+00	3.200000e+00	3.191506e-03	1.555836e-04	1.555836e-04
3.200000e+00	3.400000e+00	2.817610e-03	1.463613e-04	1.463613e-04
3.400000e+00	3.600000e+00	1.875216e-03	1.204212e-04	1.204212e-04
3.600000e+00	3.800000e+00	1.594193e-03	1.080494e-04	1.080494e-04
3.800000e+00	4.000000e+00	1.510534e-03	1.098651e-04	1.098651e-04
4.000000e+00	4.200000e+00	1.058362e-03	9.054377e-05	9.054377e-05
4.200000e+00	4.400000e+00	9.323430e-04	8.350293e-05	8.350293e-05
4.400000e+00	4.600000e+00	7.170990e-04	7.487598e-05	7.487598e-05
4.600000e+00	4.800000e+00	6.874385e-04	7.060198e-05	7.060198e-05
4.800000e+00	5.000000e+00	5.319005e-04	6.504502e-05	6.504502e-05
5.000000e+00	5.500000e+00	3.641764e-04	3.229362e-05	3.229362e-05
5.500000e+00	6.000000e+00	2.036420e-04	2.449865e-05	2.449865e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y02
IsRef=1
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y02
ScaledBy=1.35239104974579811e-06
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.500000e-01	7.304080e-01	4.794858e-03	4.794858e-03
2.500000e-01	3.000000e-01	7.746540e-01	4.827031e-03	4.827031e-03
3.000000e-01	3.500000e-01	7.803930e-01	4.841876e-03	4.841876e-03
3.500000e-01	4.000000e-01	7.680996e-01	4.851164e-03	4.851164e-03
4.000000e-01	4.500000e-01	7.243794e-01	5.213079e-03	5.213079e-03
4.500000e-01	5.000000e-01	6.877826e-01	4.602847e-03	4.602847e-03
5.000000e-01	5.500000e-01	6.336862e-01	4.397649e-03	4.397649e-03
5.500000e-01	6.000000e-01	5.798006e-01	4.208075e-03	4.208075e-03
6.000000e-01	6.500000e-01	5.251958e-01	3.994757e-03	3.994757e-03
6.500000e-01	7.000000e-01	4.811380e-01	3.841059e-03	3.841059e-03
7.000000e-01	7.500000e-01	4.329156e-01	3.642187e-03	3.642187e-03
7.500000e-01	8.000000e-01	3.876038e-01	4.143795e-03	4.143795e-03
8.000000e-01	8.500000e-01	3.484946e-01	3.250484e-03	3.250484e-03
8.500000e-01	9.000000e-01	3.181776e-01	3.137322e-03	3.137322e-03
9.000000e-01	9.500000e-01	2.847902e-01	2.956271e-03	2.956271e-03
9.500000e-01	1.000000e+00	2.594940e-01	2.805882e-03	2.805882e-03
1.000000e+00	1.100000e+00	2.221917e-01	1.853996e-03	1.853996e-03
1.100000e+00	1.200000e+00	1.812861e-01	1.671732e-03	1.671732e-03
1.200000e+00	1.300000e+00	1.501461e-01	1.514672e-03	1.514672e-03
1.300000e+00	1.400000e+00	1.237505e-01	1.377042e-03	1.377042e-03
1.400000e+00	1.500000e+00	1.009636e-01	1.236725e-03	1.236725e-03
1.500000e+00	1.600000e+00	8.332501e-02	1.121904e-03	1.121904e-03
1.600000e+00	1.700000e+00	7.099333e-02	1.046022e-03	1.046022e-03
1.700000e+00	1.800000e+00	5.885458e-02	9.430299e-04	9.430299e-04
1.800000e+00	1.900000e+00	4.974557e-02	8.662722e-04	8.662722e-04
1.900000e+00	2.000000e+00	4.142048e-02	8.225862e-04	8.225862e-04
2.000000e+00	2.100000e+00	3.483423e-02	7.308044e-04	7.308044e-04
2.100000e+00	2.200000e+00	2.831618e-02	6.630957e-04	6.630957e-04
2.200000e+00	2.300000e+00	2.478178e-02	6.143470e-04	6.143470e-04
2.300000e+00	2.400000e+00	2.158355e-02	5.836101e-04	5.836101e-04
2.400000e+00	2.500000e+00	1.759717e-02	5.210982e-04	5.210982e-04
2.500000e+00	2.600000e+00	1.556023e-02	4.928738e-04	4.928738e-04
2.600000e+00	2.700000e+00	1.314195e-02	4.426595e-04	4.426595e-04
2.700000e+00	2.800000e+00	1.152750e-02	4.295707e-04	4.295707e-04
2.800000e+00	2.900000e+00	9.868647e-03	3.940222e-04	3.940222e-04
2.900000e+00	3.000000e+00	8.858605e-03	3.636982e-04	3.636982e-04
3.000000e+00	3.200000e+00	6.516600e-03	2.183955e-04	2.183955e-04
3.200000e+00	3.400000e+00	5.471065e-03	2.054136e-04	2.054136e-04
3.400000e+00	3.600000e+00	3.997230e-03	1.784655e-04	1.784655e-04
3.600000e+00	3.800000e+00	2.727044e-03	1.415812e-04	1.415812e-04
3.800000e+00	4.000000e+00	2.335097e-03	1.312341e-04	1.312341e-04
4.000000e+00	4.200000e+00	1.763797e-03	1.210977e-04	1.210977e-04
4.200000e+00	4.400000e+00	1.471240e-03	1.061232e-04	1.061232e-04
4.400000e+00	4.600000e+00	1.036225e-03	8.880441e-05	8.880441e-05
4.600000e+00	4.800000e+00	8.308465e-04	7.578512e-05	7.578512e-05
4.800000e+00	5.000000e+00	8.427510e-04	8.121468e-05	8.121468e-05
5.000000e+00	5.500000e+00	5.435968e-04	4.075342e-05	4.075342e-05
5.500000e+00	6.000000e+00	3.603464e-04	3.490615e-05	3.490615e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y02
IsRef=1
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y02
ScaledBy=1.35777124893534337e-06
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.500000e-01	7.303676e-01	4.719401e-03	4.719401e-03
2.500000e-01	3.000000e-01	7.686760e-01	4.789949e-03	4.789949e-03
3.000000e-01	3.500000e-01	7.789002e-01	4.885516e-03	4.885516e-03
3.500000e-01	4.000000e-01	7.431940e-01	4.903173e-03	4.903173e-03
4.000000e-01	4.500000e-01	6.876488e-01	5.518232e-03	5.518232e-03
4.500000e-01	5.000000e-01	6.470048e-01	4.430309e-03	4.430309e-03
5.000000e-01	5.500000e-01	5.833284e-01	4.384918e-03	4.384918e-03
5.500000e-01	6.000000e-01	5.184480e-01	3.995307e-03	3.995307e-03
6.000000e-01	6.500000e-01	4.730556e-01	3.790283e-03	3.790283e-03
6.500000e-01	7.000000e-01	4.294750e-01	3.661899e-03	3.661899e-03
7.000000e-01	7.500000e-01	3.863768e-01	3.427986e-03	3.427986e-03
7.500000e-01	8.000000e-01	3.438868e-01	3.279891e-03	3.279891e-03
8.000000e-01	8.500000e-01	3.093114e-01	3.096455e-03	3.096455e-03
8.500000e-01	9.000000e-01	2.823464e-01	2.951371e-03	2.951371e-03
9.000000e-01	9.500000e-01	2.525992e-01	2.789069e-03	2.789069e-03
9.500000e-01	1.000000e+00	2.266968e-01	2.615299e-03	2.615299e-03
1.000000e+00	1.100000e+00	1.950120e-01	1.734810e-03	1.734810e-03
1.100000e+00	1.200000e+00	1.624645e-01	1.592068e-03	1.592068e-03
1.200000e+00	1.300000e+00	1.329541e-01	1.434627e-03	1.434627e-03
1.300000e+00	1.400000e+00	1.128598e-01	1.320113e-03	1.320113e-03
1.400000e+00	1.500000e+00	9.104644e-02	1.168046e-03	1.168046e-03
1.500000e+00	1.600000e+00	7.652901e-02	1.089546e-03	1.089546e-03
1.600000e+00	1.700000e+00	6.308847e-02	1.000819e-03	1.000819e-03
1.700000e+00	1.800000e+00	5.482631e-02	9.205879e-04	9.205879e-04
1.800000e+00	1.900000e+00	4.624599e-02	8.513999e-04	8.513999e-04
1.900000e+00	2.000000e+00	3.988803e-02	7.908803e-04	7.908803e-04
2.000000e+00	2.100000e+00	3.286029e-02	7.157082e-04	7.157082e-04
2.100000e+00	2.200000e+00	2.689105e-02	6.345197e-04	6.345197e-04
2.200000e+00	2.300000e+00	2.394931e-02	6.001097e-04	6.001097e-04
2.300000e+00	2.400000e+00	2.098986e-02	5.752716e-04	5.752716e-04
2.400000e+00	2.500000e+00	1.739109e-02	5.136822e-04	5.136822e-04
2.500000e+00	2.600000e+00	1.511400e-02	4.856023e-04	4.856023e-04
2.600000e+00	2.700000e+00	1.345462e-02	4.554853e-04	4.554853e-04
2.700000e+00	2.800000e+00	1.155996e-02	4.235077e-04	4.235077e-04
2.800000e+00	2.900000e+00	9.928663e-03	3.992328e-04	3.992328e-04
2.900000e+00	3.000000e+00	8.695311e-03	3.786353e-04	3.786353e-04
3.000000e+00	3.200000e+00	7.016565e-03	2.361187e-04	2.361187e-04
3.200000e+00	3.400000e+00	5.102685e-03	1.955616e-04	1.955616e-04
3.400000e+00	3.600000e+00	4.106272e-03	1.804262e-04	1.804262e-04
3.600000e+00	3.800000e+00	3.196038e-03	1.573015e-04	1.573015e-04
3.800000e+00	4.000000e+00	2.307426e-03	1.328857e-04	1.328857e-04
4.000000e+00	4.200000e+00	1.862454e-03	1.179547e-04	1.179547e-04
4.200000e+00	4.400000e+00	1.363256e-03	1.002272e-04	1.002272e-04
4.400000e+00	4.600000e+00	1.212494e-03	9.607524e-05	9.607524e-05
4.600000e+00	4.800000e+00	8.387705e-04	8.039436e-05	8.039436e-05
4.800000e+00	5.000000e+00	9.780995e-04	9.716768e-05	9.716768e-05
5.000000e+00	5.500000e+00	5.859982e-04	4.451909e-05	4.451909e-05
5.500000e+00	6.000000e+00	3.413840e-04	3.278856e-05	3.278856e-05
# END HISTO1D



==> finalplots/all_ALICE_2015_I1357424_d01-x01-y03.dat <==
# BEGIN PLOT
LegendOnly=/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y03
DrawOnly=/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y03 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y03
Title=${\rm p} + \bar{\rm p}$ yield in INEL pp collisions at $\sqrt{s} =  7$~TeV in $|y| < 0.5$.
RatioPlotReference=/ALICE_2015_I1357424/d01-x01-y03
RatioPlot=1
LogY=1
XLabel=$p_{\rm T}$ (GeV/$c$)
YLabel=$\frac{1}{N_{\rm inel}}\frac{{\rm d}^2N}{{\rm d}p_{\rm T}{\rm d}y}$ ($c$/GeV)
Legend=1
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /ALICE_2015_I1357424/d01-x01-y03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ALICE_2015_I1357424/d01-x01-y03
PolyMarker=*
Title=ALICE Data
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	1.954900e-01	1.831262e-02	1.831262e-02
3.500000e-01	4.000000e-01	2.103500e-01	1.814720e-02	1.814720e-02
4.000000e-01	4.500000e-01	2.186500e-01	1.805358e-02	1.805358e-02
4.500000e-01	5.000000e-01	2.258900e-01	1.091511e-02	1.091511e-02
5.000000e-01	5.500000e-01	2.243900e-01	1.041223e-02	1.041223e-02
5.500000e-01	6.000000e-01	2.193900e-01	9.640607e-03	9.640607e-03
6.000000e-01	6.500000e-01	2.127900e-01	1.428298e-02	1.428298e-02
6.500000e-01	7.000000e-01	2.035400e-01	1.354992e-02	1.354992e-02
7.000000e-01	7.500000e-01	1.943100e-01	1.266722e-02	1.266722e-02
7.500000e-01	8.000000e-01	1.865800e-01	1.190827e-02	1.190827e-02
8.000000e-01	8.500000e-01	1.749900e-01	1.090397e-02	1.090397e-02
8.500000e-01	9.000000e-01	1.648200e-01	1.024450e-02	1.024450e-02
9.000000e-01	9.500000e-01	1.540600e-01	9.516265e-03	9.516265e-03
9.500000e-01	1.000000e+00	1.418700e-01	8.765672e-03	8.765672e-03
1.000000e+00	1.100000e+00	1.267600e-01	7.855928e-03	7.855928e-03
1.100000e+00	1.200000e+00	1.072700e-01	6.598219e-03	6.598219e-03
1.200000e+00	1.300000e+00	9.121000e-02	5.618051e-03	5.618051e-03
1.300000e+00	1.400000e+00	7.655000e-02	4.698808e-03	4.698808e-03
1.400000e+00	1.500000e+00	6.490000e-02	4.074212e-03	4.074212e-03
1.500000e+00	1.600000e+00	5.438000e-02	3.225911e-03	3.225911e-03
1.600000e+00	1.700000e+00	4.557000e-02	2.723417e-03	2.723417e-03
1.700000e+00	1.800000e+00	3.836000e-02	2.282652e-03	2.282652e-03
1.800000e+00	1.900000e+00	3.190000e-02	1.902761e-03	1.902761e-03
1.900000e+00	2.000000e+00	2.677000e-02	1.611242e-03	1.611242e-03
2.000000e+00	2.100000e+00	2.260000e-02	1.434015e-03	1.434015e-03
2.100000e+00	2.200000e+00	1.861000e-02	1.144246e-03	1.144246e-03
2.200000e+00	2.300000e+00	1.567000e-02	9.535198e-04	9.535198e-04
2.300000e+00	2.400000e+00	1.337000e-02	8.336066e-04	8.336066e-04
2.400000e+00	2.500000e+00	1.103000e-02	7.218033e-04	7.218033e-04
2.500000e+00	2.600000e+00	9.620000e-03	6.315061e-04	6.315061e-04
2.600000e+00	2.700000e+00	8.190000e-03	5.217279e-04	5.217279e-04
2.700000e+00	2.800000e+00	7.000000e-03	4.707441e-04	4.707441e-04
2.800000e+00	2.900000e+00	6.100000e-03	4.026164e-04	4.026164e-04
2.900000e+00	3.000000e+00	5.200000e-03	3.517101e-04	3.517101e-04
3.000000e+00	3.200000e+00	4.140000e-03	2.863564e-04	2.863564e-04
3.200000e+00	3.400000e+00	2.980000e-03	2.184033e-04	2.184033e-04
3.400000e+00	3.600000e+00	2.200000e-03	1.772005e-04	1.772005e-04
3.600000e+00	3.800000e+00	1.650000e-03	1.486607e-04	1.486607e-04
3.800000e+00	4.000000e+00	1.180000e-03	1.264911e-04	1.264911e-04
4.000000e+00	4.200000e+00	9.200000e-04	1.118034e-04	1.118034e-04
4.200000e+00	4.400000e+00	6.800000e-04	8.062258e-05	8.062258e-05
4.400000e+00	4.600000e+00	5.500000e-04	7.211103e-05	7.211103e-05
4.600000e+00	4.800000e+00	4.100000e-04	5.830952e-05	5.830952e-05
4.800000e+00	5.000000e+00	3.300000e-04	5.000000e-05	5.000000e-05
5.000000e+00	5.500000e+00	2.100000e-04	2.828427e-05	2.828427e-05
5.500000e+00	6.000000e+00	1.300000e-04	2.828427e-05	2.828427e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y03
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d01-x01-y03
ScaledBy=1.35136593274626331e-06
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	2.299048e-01	2.623721e-03	2.623721e-03
3.500000e-01	4.000000e-01	2.328210e-01	2.630205e-03	2.630205e-03
4.000000e-01	4.500000e-01	2.241918e-01	2.576879e-03	2.576879e-03
4.500000e-01	5.000000e-01	2.174336e-01	2.554426e-03	2.554426e-03
5.000000e-01	5.500000e-01	2.066336e-01	2.491677e-03	2.491677e-03
5.500000e-01	6.000000e-01	1.904187e-01	2.397349e-03	2.397349e-03
6.000000e-01	6.500000e-01	1.826403e-01	2.348099e-03	2.348099e-03
6.500000e-01	7.000000e-01	1.662245e-01	2.244414e-03	2.244414e-03
7.000000e-01	7.500000e-01	1.516665e-01	2.148043e-03	2.148043e-03
7.500000e-01	8.000000e-01	1.350348e-01	2.026741e-03	2.026741e-03
8.000000e-01	8.500000e-01	1.261024e-01	1.964907e-03	1.964907e-03
8.500000e-01	9.000000e-01	1.146261e-01	1.865917e-03	1.865917e-03
9.000000e-01	9.500000e-01	1.035794e-01	1.836441e-03	1.836441e-03
9.500000e-01	1.000000e+00	9.385378e-02	1.689832e-03	1.689832e-03
1.000000e+00	1.100000e+00	8.200396e-02	1.115721e-03	1.115721e-03
1.100000e+00	1.200000e+00	6.924691e-02	1.034237e-03	1.034237e-03
1.200000e+00	1.300000e+00	5.603388e-02	1.519326e-03	1.519326e-03
1.300000e+00	1.400000e+00	4.927601e-02	8.846586e-04	8.846586e-04
1.400000e+00	1.500000e+00	3.986810e-02	7.753205e-04	7.753205e-04
1.500000e+00	1.600000e+00	3.487272e-02	7.403255e-04	7.403255e-04
1.600000e+00	1.700000e+00	2.968288e-02	6.616577e-04	6.616577e-04
1.700000e+00	1.800000e+00	2.571833e-02	6.302156e-04	6.302156e-04
1.800000e+00	1.900000e+00	2.104098e-02	5.637915e-04	5.637915e-04
1.900000e+00	2.000000e+00	1.932655e-02	5.435909e-04	5.435909e-04
2.000000e+00	2.100000e+00	1.636808e-02	5.022652e-04	5.022652e-04
2.100000e+00	2.200000e+00	1.395928e-02	4.576540e-04	4.576540e-04
2.200000e+00	2.300000e+00	1.181086e-02	4.148248e-04	4.148248e-04
2.300000e+00	2.400000e+00	1.119391e-02	4.170591e-04	4.170591e-04
2.400000e+00	2.500000e+00	9.101801e-03	3.734416e-04	3.734416e-04
2.500000e+00	2.600000e+00	8.528004e-03	3.791030e-04	3.791030e-04
2.600000e+00	2.700000e+00	6.767494e-03	3.182042e-04	3.182042e-04
2.700000e+00	2.800000e+00	5.806328e-03	2.995012e-04	2.995012e-04
2.800000e+00	2.900000e+00	5.260167e-03	2.850023e-04	2.850023e-04
2.900000e+00	3.000000e+00	4.374566e-03	2.659771e-04	2.659771e-04
3.000000e+00	3.200000e+00	3.775147e-03	1.784796e-04	1.784796e-04
3.200000e+00	3.400000e+00	2.977465e-03	1.590758e-04	1.590758e-04
3.400000e+00	3.600000e+00	2.296892e-03	1.314515e-04	1.314515e-04
3.600000e+00	3.800000e+00	1.761901e-03	1.154106e-04	1.154106e-04
3.800000e+00	4.000000e+00	1.444820e-03	1.000534e-04	1.000534e-04
4.000000e+00	4.200000e+00	1.200357e-03	9.901297e-05	9.901297e-05
4.200000e+00	4.400000e+00	9.044645e-04	8.484358e-05	8.484358e-05
4.400000e+00	4.600000e+00	6.024430e-04	6.574935e-05	6.574935e-05
4.600000e+00	4.800000e+00	5.444500e-04	5.752389e-05	5.752389e-05
4.800000e+00	5.000000e+00	3.529612e-04	5.104280e-05	5.104280e-05
5.000000e+00	5.500000e+00	3.067792e-04	3.037333e-05	3.037333e-05
5.500000e+00	6.000000e+00	1.926435e-04	2.445449e-05	2.445449e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y03
IsRef=1
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d01-x01-y03
ScaledBy=1.35444104840635997e-06
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	2.886522e-01	2.914579e-03	2.914579e-03
3.500000e-01	4.000000e-01	2.917170e-01	2.933097e-03	2.933097e-03
4.000000e-01	4.500000e-01	2.948942e-01	2.988512e-03	2.988512e-03
4.500000e-01	5.000000e-01	2.870432e-01	3.037732e-03	3.037732e-03
5.000000e-01	5.500000e-01	2.732588e-01	2.864977e-03	2.864977e-03
5.500000e-01	6.000000e-01	2.635348e-01	2.821474e-03	2.821474e-03
6.000000e-01	6.500000e-01	2.496664e-01	2.745494e-03	2.745494e-03
6.500000e-01	7.000000e-01	2.327766e-01	2.644972e-03	2.644972e-03
7.000000e-01	7.500000e-01	2.186770e-01	2.565952e-03	2.565952e-03
7.500000e-01	8.000000e-01	2.034246e-01	2.470290e-03	2.470290e-03
8.000000e-01	8.500000e-01	1.908455e-01	2.408558e-03	2.408558e-03
8.500000e-01	9.000000e-01	1.751201e-01	2.309750e-03	2.309750e-03
9.000000e-01	9.500000e-01	1.677527e-01	2.282783e-03	2.282783e-03
9.500000e-01	1.000000e+00	1.519162e-01	2.141611e-03	2.141611e-03
1.000000e+00	1.100000e+00	1.380516e-01	1.455699e-03	1.455699e-03
1.100000e+00	1.200000e+00	1.214767e-01	1.415439e-03	1.415439e-03
1.200000e+00	1.300000e+00	1.043380e-01	1.268746e-03	1.268746e-03
1.300000e+00	1.400000e+00	9.059009e-02	1.181114e-03	1.181114e-03
1.400000e+00	1.500000e+00	8.013473e-02	1.102474e-03	1.102474e-03
1.500000e+00	1.600000e+00	6.795111e-02	1.012573e-03	1.012573e-03
1.600000e+00	1.700000e+00	6.077003e-02	9.729514e-04	9.729514e-04
1.700000e+00	1.800000e+00	5.211127e-02	8.970698e-04	8.970698e-04
1.800000e+00	1.900000e+00	4.532387e-02	8.332580e-04	8.332580e-04
1.900000e+00	2.000000e+00	3.887834e-02	7.750477e-04	7.750477e-04
2.000000e+00	2.100000e+00	3.391863e-02	7.159171e-04	7.159171e-04
2.100000e+00	2.200000e+00	3.025431e-02	6.882309e-04	6.882309e-04
2.200000e+00	2.300000e+00	2.561451e-02	6.251401e-04	6.251401e-04
2.300000e+00	2.400000e+00	2.216399e-02	5.839776e-04	5.839776e-04
2.400000e+00	2.500000e+00	1.950410e-02	5.472234e-04	5.472234e-04
2.500000e+00	2.600000e+00	1.682686e-02	5.012561e-04	5.012561e-04
2.600000e+00	2.700000e+00	1.545647e-02	4.878744e-04	4.878744e-04
2.700000e+00	2.800000e+00	1.265731e-02	4.334353e-04	4.334353e-04
2.800000e+00	2.900000e+00	1.137626e-02	4.301607e-04	4.301607e-04
2.900000e+00	3.000000e+00	9.862152e-03	3.941147e-04	3.941147e-04
3.000000e+00	3.200000e+00	7.640635e-03	2.396696e-04	2.396696e-04
3.200000e+00	3.400000e+00	6.317470e-03	2.216454e-04	2.216454e-04
3.400000e+00	3.600000e+00	4.853956e-03	2.008840e-04	2.008840e-04
3.600000e+00	3.800000e+00	3.367706e-03	1.595173e-04	1.595173e-04
3.800000e+00	4.000000e+00	2.779210e-03	1.471607e-04	1.471607e-04
4.000000e+00	4.200000e+00	2.442018e-03	1.381957e-04	1.381957e-04
4.200000e+00	4.400000e+00	1.631733e-03	1.154605e-04	1.154605e-04
4.400000e+00	4.600000e+00	1.337491e-03	9.914592e-05	9.914592e-05
4.600000e+00	4.800000e+00	1.226136e-03	9.788433e-05	9.788433e-05
4.800000e+00	5.000000e+00	8.703130e-04	8.050377e-05	8.050377e-05
5.000000e+00	5.500000e+00	6.096628e-04	4.334033e-05	4.334033e-05
5.500000e+00	6.000000e+00	3.491518e-04	3.293942e-05	3.293942e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y03
IsRef=1
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d01-x01-y03
ScaledBy=1.35239104974579811e-06
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	2.237272e-01	2.563037e-03	2.563037e-03
3.500000e-01	4.000000e-01	2.251080e-01	2.609263e-03	2.609263e-03
4.000000e-01	4.500000e-01	2.424906e-01	1.950965e-02	1.950965e-02
4.500000e-01	5.000000e-01	2.096130e-01	2.489578e-03	2.489578e-03
5.000000e-01	5.500000e-01	1.988715e-01	2.441980e-03	2.441980e-03
5.500000e-01	6.000000e-01	1.768277e-01	2.277358e-03	2.277358e-03
6.000000e-01	6.500000e-01	1.641556e-01	2.207589e-03	2.207589e-03
6.500000e-01	7.000000e-01	1.504789e-01	2.127094e-03	2.127094e-03
7.000000e-01	7.500000e-01	1.391997e-01	2.040412e-03	2.040412e-03
7.500000e-01	8.000000e-01	1.284260e-01	1.981651e-03	1.981651e-03
8.000000e-01	8.500000e-01	1.122028e-01	1.831454e-03	1.831454e-03
8.500000e-01	9.000000e-01	1.030844e-01	1.847331e-03	1.847331e-03
9.000000e-01	9.500000e-01	8.960766e-02	1.644066e-03	1.644066e-03
9.500000e-01	1.000000e+00	7.964098e-02	1.535229e-03	1.535229e-03
1.000000e+00	1.100000e+00	7.033584e-02	1.025369e-03	1.025369e-03
1.100000e+00	1.200000e+00	5.767732e-02	9.394377e-04	9.394377e-04
1.200000e+00	1.300000e+00	4.640254e-02	8.454662e-04	8.454662e-04
1.300000e+00	1.400000e+00	3.815835e-02	7.614060e-04	7.614060e-04
1.400000e+00	1.500000e+00	3.184495e-02	6.918597e-04	6.918597e-04
1.500000e+00	1.600000e+00	2.777236e-02	6.405650e-04	6.405650e-04
1.600000e+00	1.700000e+00	2.308414e-02	6.394927e-04	6.394927e-04
1.700000e+00	1.800000e+00	2.010283e-02	5.891931e-04	5.891931e-04
1.800000e+00	1.900000e+00	1.755280e-02	5.170959e-04	5.170959e-04
1.900000e+00	2.000000e+00	1.572188e-02	5.052728e-04	5.052728e-04
2.000000e+00	2.100000e+00	1.247820e-02	4.347177e-04	4.347177e-04
2.100000e+00	2.200000e+00	1.036149e-02	3.949909e-04	3.949909e-04
2.200000e+00	2.300000e+00	9.238889e-03	3.779425e-04	3.779425e-04
2.300000e+00	2.400000e+00	8.503962e-03	3.632375e-04	3.632375e-04
2.400000e+00	2.500000e+00	6.977358e-03	3.211109e-04	3.211109e-04
2.500000e+00	2.600000e+00	6.323161e-03	3.167461e-04	3.167461e-04
2.600000e+00	2.700000e+00	5.276914e-03	2.813250e-04	2.813250e-04
2.700000e+00	2.800000e+00	4.938122e-03	2.859428e-04	2.859428e-04
2.800000e+00	2.900000e+00	4.281358e-03	2.474512e-04	2.474512e-04
2.900000e+00	3.000000e+00	3.748871e-03	2.354361e-04	2.354361e-04
3.000000e+00	3.200000e+00	2.804723e-03	1.524234e-04	1.524234e-04
3.200000e+00	3.400000e+00	2.300578e-03	1.324951e-04	1.324951e-04
3.400000e+00	3.600000e+00	1.781193e-03	1.127800e-04	1.127800e-04
3.600000e+00	3.800000e+00	1.429414e-03	1.074510e-04	1.074510e-04
3.800000e+00	4.000000e+00	1.069290e-03	8.809512e-05	8.809512e-05
4.000000e+00	4.200000e+00	9.949705e-04	9.274694e-05	9.274694e-05
4.200000e+00	4.400000e+00	6.412700e-04	6.853503e-05	6.853503e-05
4.400000e+00	4.600000e+00	5.179220e-04	6.436715e-05	6.436715e-05
4.600000e+00	4.800000e+00	4.624362e-04	5.957588e-05	5.957588e-05
4.800000e+00	5.000000e+00	3.747533e-04	5.566069e-05	5.566069e-05
5.000000e+00	5.500000e+00	2.753680e-04	2.771636e-05	2.771636e-05
5.500000e+00	6.000000e+00	1.771874e-04	2.316254e-05	2.316254e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y03
IsRef=1
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d01-x01-y03
ScaledBy=1.35777124893534337e-06
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	2.702282e-01	2.855088e-03	2.855088e-03
3.500000e-01	4.000000e-01	2.740240e-01	2.876627e-03	2.876627e-03
4.000000e-01	4.500000e-01	2.686194e-01	2.830238e-03	2.830238e-03
4.500000e-01	5.000000e-01	2.515800e-01	2.732890e-03	2.732890e-03
5.000000e-01	5.500000e-01	2.400694e-01	2.680733e-03	2.680733e-03
5.500000e-01	6.000000e-01	2.213898e-01	2.563564e-03	2.563564e-03
6.000000e-01	6.500000e-01	2.110534e-01	2.535425e-03	2.535425e-03
6.500000e-01	7.000000e-01	1.922799e-01	2.410738e-03	2.410738e-03
7.000000e-01	7.500000e-01	1.747064e-01	2.323156e-03	2.323156e-03
7.500000e-01	8.000000e-01	1.626279e-01	2.242186e-03	2.242186e-03
8.000000e-01	8.500000e-01	1.440856e-01	2.070375e-03	2.070375e-03
8.500000e-01	9.000000e-01	1.345263e-01	2.026474e-03	2.026474e-03
9.000000e-01	9.500000e-01	1.199174e-01	1.899327e-03	1.899327e-03
9.500000e-01	1.000000e+00	1.148368e-01	1.868148e-03	1.868148e-03
1.000000e+00	1.100000e+00	9.790037e-02	1.215225e-03	1.215225e-03
1.100000e+00	1.200000e+00	8.441815e-02	1.139212e-03	1.139212e-03
1.200000e+00	1.300000e+00	7.054583e-02	1.090222e-03	1.090222e-03
1.300000e+00	1.400000e+00	6.072037e-02	9.685723e-04	9.685723e-04
1.400000e+00	1.500000e+00	5.272610e-02	8.968295e-04	8.968295e-04
1.500000e+00	1.600000e+00	4.688303e-02	8.823983e-04	8.823983e-04
1.600000e+00	1.700000e+00	3.925193e-02	7.947095e-04	7.947095e-04
1.700000e+00	1.800000e+00	3.430733e-02	7.265254e-04	7.265254e-04
1.800000e+00	1.900000e+00	2.951334e-02	6.689088e-04	6.689088e-04
1.900000e+00	2.000000e+00	2.577438e-02	6.215728e-04	6.215728e-04
2.000000e+00	2.100000e+00	2.257004e-02	5.860648e-04	5.860648e-04
2.100000e+00	2.200000e+00	2.067752e-02	5.605019e-04	5.605019e-04
2.200000e+00	2.300000e+00	1.717904e-02	5.333899e-04	5.333899e-04
2.300000e+00	2.400000e+00	1.471899e-02	4.766204e-04	4.766204e-04
2.400000e+00	2.500000e+00	1.311885e-02	4.447410e-04	4.447410e-04
2.500000e+00	2.600000e+00	1.196162e-02	4.185807e-04	4.185807e-04
2.600000e+00	2.700000e+00	1.055019e-02	4.042684e-04	4.042684e-04
2.700000e+00	2.800000e+00	8.890511e-03	3.654330e-04	3.654330e-04
2.800000e+00	2.900000e+00	7.763079e-03	3.345890e-04	3.345890e-04
2.900000e+00	3.000000e+00	6.802020e-03	3.249472e-04	3.249472e-04
3.000000e+00	3.200000e+00	5.853690e-03	2.138913e-04	2.138913e-04
3.200000e+00	3.400000e+00	4.378989e-03	1.833344e-04	1.833344e-04
3.400000e+00	3.600000e+00	3.353039e-03	1.620738e-04	1.620738e-04
3.600000e+00	3.800000e+00	2.767212e-03	1.475276e-04	1.475276e-04
3.800000e+00	4.000000e+00	2.046108e-03	1.230952e-04	1.230952e-04
4.000000e+00	4.200000e+00	1.463807e-03	1.038268e-04	1.038268e-04
4.200000e+00	4.400000e+00	1.232286e-03	9.934534e-05	9.934534e-05
4.400000e+00	4.600000e+00	9.409650e-04	8.265271e-05	8.265271e-05
4.600000e+00	4.800000e+00	8.217180e-04	8.460167e-05	8.460167e-05
4.800000e+00	5.000000e+00	6.839810e-04	7.662418e-05	7.662418e-05
5.000000e+00	5.500000e+00	3.978184e-04	3.574737e-05	3.574737e-05
5.500000e+00	6.000000e+00	3.088850e-04	3.069865e-05	3.069865e-05
# END HISTO1D



==> finalplots/all_ALICE_2015_I1357424_d02-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/ALICE_2015_I1357424/d02-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d02-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d02-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d02-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d02-x01-y01
DrawOnly=/ALICE_2015_I1357424/d02-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d02-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d02-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d02-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d02-x01-y01
Title=${\rm }K/\pi$ in INEL pp collisions at $\sqrt{s} =  7$~TeV in $|y| < 0.5$.
RatioPlotReference=/ALICE_2015_I1357424/d02-x01-y01
RatioPlot=1
LogY=1
XLabel=$p_{\rm T}$ (GeV/$c$)
YLabel=$({\rm K}^{+} + {\rm K}^{-})/(\pi^{+} +\pi^{-})$
Legend=1
LegendYPos=0.45
YMin=1e-2
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /ALICE_2015_I1357424/d02-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ALICE_2015_I1357424/d02-x01-y01
PolyMarker=*
Title=ALICE Data
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.500000e-01	6.498000e-02	4.872966e-03	4.872966e-03
2.500000e-01	3.000000e-01	7.928000e-02	5.802206e-03	5.802206e-03
3.000000e-01	3.500000e-01	9.566000e-02	2.326972e-03	2.326972e-03
3.500000e-01	4.000000e-01	1.099300e-01	2.031945e-03	2.031945e-03
4.000000e-01	4.500000e-01	1.269000e-01	4.555809e-03	4.555809e-03
4.500000e-01	5.000000e-01	1.485700e-01	6.454843e-03	6.454843e-03
5.000000e-01	5.500000e-01	1.668300e-01	7.279924e-03	7.279924e-03
5.500000e-01	6.000000e-01	1.805800e-01	9.733370e-03	9.733370e-03
6.000000e-01	6.500000e-01	1.884800e-01	1.011495e-02	1.011495e-02
6.500000e-01	7.000000e-01	2.012100e-01	1.076279e-02	1.076279e-02
7.000000e-01	7.500000e-01	2.143100e-01	1.146588e-02	1.146588e-02
7.500000e-01	8.000000e-01	2.261700e-01	1.208456e-02	1.208456e-02
8.000000e-01	8.500000e-01	2.379700e-01	1.275110e-02	1.275110e-02
8.500000e-01	9.000000e-01	2.502400e-01	1.339233e-02	1.339233e-02
9.000000e-01	9.500000e-01	2.603000e-01	1.394346e-02	1.394346e-02
9.500000e-01	1.000000e+00	2.678000e-01	1.444991e-02	1.444991e-02
1.000000e+00	1.100000e+00	2.797000e-01	1.513308e-02	1.513308e-02
1.100000e+00	1.200000e+00	2.930000e-01	1.605273e-02	1.605273e-02
1.200000e+00	1.300000e+00	3.064000e-01	1.747341e-02	1.747341e-02
1.300000e+00	1.400000e+00	3.157000e-01	1.838831e-02	1.838831e-02
1.400000e+00	1.500000e+00	3.288000e-01	2.040833e-02	2.040833e-02
1.500000e+00	1.600000e+00	3.356000e-01	1.629969e-02	1.629969e-02
1.600000e+00	1.700000e+00	3.504000e-01	1.672005e-02	1.672005e-02
1.700000e+00	1.800000e+00	3.602000e-01	1.804716e-02	1.804716e-02
1.800000e+00	1.900000e+00	3.712000e-01	1.958699e-02	1.958699e-02
1.900000e+00	2.000000e+00	3.820000e-01	1.941778e-02	1.941778e-02
2.000000e+00	2.100000e+00	3.905000e-01	2.106015e-02	2.106015e-02
2.100000e+00	2.200000e+00	3.985000e-01	2.132346e-02	2.132346e-02
2.200000e+00	2.300000e+00	4.157000e-01	2.320194e-02	2.320194e-02
2.300000e+00	2.400000e+00	4.094000e-01	2.322068e-02	2.322068e-02
2.400000e+00	2.500000e+00	4.140000e-01	2.983907e-02	2.983907e-02
2.500000e+00	2.600000e+00	4.153000e-01	2.946812e-02	2.946812e-02
2.600000e+00	2.700000e+00	4.178000e-01	3.058513e-02	3.058513e-02
2.700000e+00	2.800000e+00	4.170000e-01	3.160918e-02	3.160918e-02
2.800000e+00	2.900000e+00	4.103000e-01	3.056436e-02	3.056436e-02
2.900000e+00	3.000000e+00	4.112000e-01	3.115205e-02	3.115205e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d02-x01-y01
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d02-x01-y01
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.500000e-01	7.586603e-02	5.488636e-04	5.488636e-04
2.500000e-01	3.000000e-01	8.340927e-02	5.904241e-04	5.904241e-04
3.000000e-01	3.500000e-01	8.796358e-02	6.277629e-04	6.277629e-04
3.500000e-01	4.000000e-01	9.238384e-02	7.426009e-04	7.426009e-04
4.000000e-01	4.500000e-01	9.480960e-02	7.546034e-04	7.546034e-04
4.500000e-01	5.000000e-01	9.906347e-02	8.375885e-04	8.375885e-04
5.000000e-01	5.500000e-01	1.023895e-01	9.224685e-04	9.224685e-04
5.500000e-01	6.000000e-01	1.038877e-01	1.000273e-03	1.000273e-03
6.000000e-01	6.500000e-01	1.062453e-01	1.103954e-03	1.103954e-03
6.500000e-01	7.000000e-01	1.092303e-01	1.213819e-03	1.213819e-03
7.000000e-01	7.500000e-01	1.099958e-01	1.318209e-03	1.318209e-03
7.500000e-01	8.000000e-01	1.073077e-01	1.389083e-03	1.389083e-03
8.000000e-01	8.500000e-01	1.055399e-01	1.474107e-03	1.474107e-03
8.500000e-01	9.000000e-01	1.073205e-01	1.633660e-03	1.633660e-03
9.000000e-01	9.500000e-01	1.075191e-01	1.714828e-03	1.714828e-03
9.500000e-01	1.000000e+00	1.071972e-01	2.877914e-03	2.877914e-03
1.000000e+00	1.100000e+00	1.084663e-01	1.424971e-03	1.424971e-03
1.100000e+00	1.200000e+00	1.090257e-01	1.617261e-03	1.617261e-03
1.200000e+00	1.300000e+00	1.056182e-01	1.759783e-03	1.759783e-03
1.300000e+00	1.400000e+00	1.095246e-01	2.016719e-03	2.016719e-03
1.400000e+00	1.500000e+00	1.139436e-01	2.273361e-03	2.273361e-03
1.500000e+00	1.600000e+00	1.175902e-01	2.565282e-03	2.565282e-03
1.600000e+00	1.700000e+00	1.158326e-01	2.813242e-03	2.813242e-03
1.700000e+00	1.800000e+00	1.146267e-01	3.060187e-03	3.060187e-03
1.800000e+00	1.900000e+00	1.186812e-01	3.385925e-03	3.385925e-03
1.900000e+00	2.000000e+00	1.138290e-01	3.615569e-03	3.615569e-03
2.000000e+00	2.100000e+00	1.188209e-01	4.073591e-03	4.073591e-03
2.100000e+00	2.200000e+00	1.228577e-01	4.510967e-03	4.510967e-03
2.200000e+00	2.300000e+00	1.331333e-01	5.409482e-03	5.409482e-03
2.300000e+00	2.400000e+00	1.306265e-01	5.553928e-03	5.553928e-03
2.400000e+00	2.500000e+00	1.207310e-01	5.776124e-03	5.776124e-03
2.500000e+00	2.600000e+00	1.383588e-01	6.840000e-03	6.840000e-03
2.600000e+00	2.700000e+00	1.400589e-01	7.268234e-03	7.268234e-03
2.700000e+00	2.800000e+00	1.365301e-01	7.980427e-03	7.980427e-03
2.800000e+00	2.900000e+00	1.462302e-01	8.864651e-03	8.864651e-03
2.900000e+00	3.000000e+00	1.455316e-01	9.156474e-03	9.156474e-03
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d02-x01-y01
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d02-x01-y01
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.500000e-01	8.359557e-02	5.890875e-04	5.890875e-04
2.500000e-01	3.000000e-01	9.227306e-02	6.157628e-04	6.157628e-04
3.000000e-01	3.500000e-01	9.652673e-02	6.758500e-04	6.758500e-04
3.500000e-01	4.000000e-01	1.023589e-01	7.382120e-04	7.382120e-04
4.000000e-01	4.500000e-01	1.067894e-01	8.210801e-04	8.210801e-04
4.500000e-01	5.000000e-01	1.128083e-01	9.044162e-04	9.044162e-04
5.000000e-01	5.500000e-01	1.141554e-01	9.861589e-04	9.861589e-04
5.500000e-01	6.000000e-01	1.195647e-01	1.147940e-03	1.147940e-03
6.000000e-01	6.500000e-01	1.219208e-01	1.337742e-03	1.337742e-03
6.500000e-01	7.000000e-01	1.220850e-01	1.560857e-03	1.560857e-03
7.000000e-01	7.500000e-01	1.263551e-01	1.618397e-03	1.618397e-03
7.500000e-01	8.000000e-01	1.266918e-01	1.672649e-03	1.672649e-03
8.000000e-01	8.500000e-01	1.307849e-01	1.884497e-03	1.884497e-03
8.500000e-01	9.000000e-01	1.277834e-01	1.891167e-03	1.891167e-03
9.000000e-01	9.500000e-01	1.276164e-01	2.019557e-03	2.019557e-03
9.500000e-01	1.000000e+00	1.262560e-01	2.185018e-03	2.185018e-03
1.000000e+00	1.100000e+00	1.307461e-01	1.726280e-03	1.726280e-03
1.100000e+00	1.200000e+00	1.268012e-01	3.284140e-03	3.284140e-03
1.200000e+00	1.300000e+00	1.308562e-01	2.185689e-03	2.185689e-03
1.300000e+00	1.400000e+00	1.329448e-01	2.476781e-03	2.476781e-03
1.400000e+00	1.500000e+00	1.279006e-01	2.697819e-03	2.697819e-03
1.500000e+00	1.600000e+00	1.303238e-01	2.985804e-03	2.985804e-03
1.600000e+00	1.700000e+00	1.456404e-01	3.582828e-03	3.582828e-03
1.700000e+00	1.800000e+00	1.341197e-01	3.716628e-03	3.716628e-03
1.800000e+00	1.900000e+00	1.438097e-01	4.255578e-03	4.255578e-03
1.900000e+00	2.000000e+00	1.492732e-01	8.400661e-03	8.400661e-03
2.000000e+00	2.100000e+00	1.370304e-01	5.032822e-03	5.032822e-03
2.100000e+00	2.200000e+00	1.465038e-01	5.577400e-03	5.577400e-03
2.200000e+00	2.300000e+00	1.451761e-01	6.219221e-03	6.219221e-03
2.300000e+00	2.400000e+00	1.590907e-01	6.947342e-03	6.947342e-03
2.400000e+00	2.500000e+00	1.664103e-01	7.822448e-03	7.822448e-03
2.500000e+00	2.600000e+00	1.754841e-01	8.905657e-03	8.905657e-03
2.600000e+00	2.700000e+00	1.739297e-01	9.434853e-03	9.434853e-03
2.700000e+00	2.800000e+00	1.666747e-01	9.698136e-03	9.698136e-03
2.800000e+00	2.900000e+00	1.780576e-01	1.092838e-02	1.092838e-02
2.900000e+00	3.000000e+00	1.975388e-01	1.582209e-02	1.582209e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d02-x01-y01
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d02-x01-y01
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.500000e-01	9.282237e-02	6.363791e-04	6.363791e-04
2.500000e-01	3.000000e-01	1.017219e-01	6.654196e-04	6.654196e-04
3.000000e-01	3.500000e-01	1.109678e-01	7.267783e-04	7.267783e-04
3.500000e-01	4.000000e-01	1.242058e-01	8.309684e-04	8.309684e-04
4.000000e-01	4.500000e-01	1.373889e-01	1.042356e-03	1.042356e-03
4.500000e-01	5.000000e-01	1.548641e-01	1.112545e-03	1.112545e-03
5.000000e-01	5.500000e-01	1.702425e-01	1.282999e-03	1.282999e-03
5.500000e-01	6.000000e-01	1.840236e-01	1.453996e-03	1.453996e-03
6.000000e-01	6.500000e-01	1.964257e-01	1.633257e-03	1.633257e-03
6.500000e-01	7.000000e-01	2.125994e-01	1.880357e-03	1.880357e-03
7.000000e-01	7.500000e-01	2.246383e-01	2.090059e-03	2.090059e-03
7.500000e-01	8.000000e-01	2.352374e-01	2.709795e-03	2.709795e-03
8.000000e-01	8.500000e-01	2.432993e-01	2.537822e-03	2.537822e-03
8.500000e-01	9.000000e-01	2.586801e-01	2.859583e-03	2.859583e-03
9.000000e-01	9.500000e-01	2.671123e-01	3.119076e-03	3.119076e-03
9.500000e-01	1.000000e+00	2.795538e-01	3.441007e-03	3.441007e-03
1.000000e+00	1.100000e+00	2.874452e-01	2.720456e-03	2.720456e-03
1.100000e+00	1.200000e+00	3.040824e-01	3.206809e-03	3.206809e-03
1.200000e+00	1.300000e+00	3.206669e-01	3.715544e-03	3.715544e-03
1.300000e+00	1.400000e+00	3.281567e-01	4.218136e-03	4.218136e-03
1.400000e+00	1.500000e+00	3.307220e-01	4.692894e-03	4.692894e-03
1.500000e+00	1.600000e+00	3.374190e-01	5.270092e-03	5.270092e-03
1.600000e+00	1.700000e+00	3.507533e-01	6.004029e-03	6.004029e-03
1.700000e+00	1.800000e+00	3.594987e-01	6.731598e-03	6.731598e-03
1.800000e+00	1.900000e+00	3.611057e-01	7.353189e-03	7.353189e-03
1.900000e+00	2.000000e+00	3.786367e-01	8.744680e-03	8.744680e-03
2.000000e+00	2.100000e+00	3.654416e-01	8.995066e-03	8.995066e-03
2.100000e+00	2.200000e+00	3.608348e-01	9.823233e-03	9.823233e-03
2.200000e+00	2.300000e+00	3.706532e-01	1.074513e-02	1.074513e-02
2.300000e+00	2.400000e+00	3.901976e-01	1.253468e-02	1.253468e-02
2.400000e+00	2.500000e+00	3.642429e-01	1.258098e-02	1.258098e-02
2.500000e+00	2.600000e+00	4.021415e-01	1.499983e-02	1.499983e-02
2.600000e+00	2.700000e+00	3.834864e-01	1.520896e-02	1.520896e-02
2.700000e+00	2.800000e+00	3.859547e-01	1.680449e-02	1.680449e-02
2.800000e+00	2.900000e+00	3.762245e-01	1.755526e-02	1.755526e-02
2.900000e+00	3.000000e+00	3.908642e-01	1.898776e-02	1.898776e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d02-x01-y01
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d02-x01-y01
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.500000e-01	8.601320e-02	5.798735e-04	5.798735e-04
2.500000e-01	3.000000e-01	9.280147e-02	6.058488e-04	6.058488e-04
3.000000e-01	3.500000e-01	1.019772e-01	6.722860e-04	6.722860e-04
3.500000e-01	4.000000e-01	1.120953e-01	7.772061e-04	7.772061e-04
4.000000e-01	4.500000e-01	1.238749e-01	1.035263e-03	1.035263e-03
4.500000e-01	5.000000e-01	1.417534e-01	1.042496e-03	1.042496e-03
5.000000e-01	5.500000e-01	1.533775e-01	1.231632e-03	1.231632e-03
5.500000e-01	6.000000e-01	1.635887e-01	1.359588e-03	1.359588e-03
6.000000e-01	6.500000e-01	1.787212e-01	1.555041e-03	1.555041e-03
6.500000e-01	7.000000e-01	1.937155e-01	1.801771e-03	1.801771e-03
7.000000e-01	7.500000e-01	2.073739e-01	2.021837e-03	2.021837e-03
7.500000e-01	8.000000e-01	2.167605e-01	2.277128e-03	2.277128e-03
8.000000e-01	8.500000e-01	2.282451e-01	2.528569e-03	2.528569e-03
8.500000e-01	9.000000e-01	2.437425e-01	2.914371e-03	2.914371e-03
9.000000e-01	9.500000e-01	2.515434e-01	3.106338e-03	3.106338e-03
9.500000e-01	1.000000e+00	2.598654e-01	3.409888e-03	3.409888e-03
1.000000e+00	1.100000e+00	2.714389e-01	2.847472e-03	2.847472e-03
1.100000e+00	1.200000e+00	2.882565e-01	3.204102e-03	3.204102e-03
1.200000e+00	1.300000e+00	3.039175e-01	3.745562e-03	3.745562e-03
1.300000e+00	1.400000e+00	3.209576e-01	4.310185e-03	4.310185e-03
1.400000e+00	1.500000e+00	3.183839e-01	4.706551e-03	4.706551e-03
1.500000e+00	1.600000e+00	3.312786e-01	5.433404e-03	5.433404e-03
1.600000e+00	1.700000e+00	3.241306e-01	5.893832e-03	5.893832e-03
1.700000e+00	1.800000e+00	3.456429e-01	6.728827e-03	6.728827e-03
1.800000e+00	1.900000e+00	3.527893e-01	7.532288e-03	7.532288e-03
1.900000e+00	2.000000e+00	3.626897e-01	8.355646e-03	8.355646e-03
2.000000e+00	2.100000e+00	3.506257e-01	8.883927e-03	8.883927e-03
2.100000e+00	2.200000e+00	3.504507e-01	9.637080e-03	9.637080e-03
2.200000e+00	2.300000e+00	3.687501e-01	1.082278e-02	1.082278e-02
2.300000e+00	2.400000e+00	3.786335e-01	1.218361e-02	1.218361e-02
2.400000e+00	2.500000e+00	3.652426e-01	1.261961e-02	1.261961e-02
2.500000e+00	2.600000e+00	3.824968e-01	1.437981e-02	1.437981e-02
2.600000e+00	2.700000e+00	3.807771e-01	1.516550e-02	1.516550e-02
2.700000e+00	2.800000e+00	3.843856e-01	1.651690e-02	1.651690e-02
2.800000e+00	2.900000e+00	3.928715e-01	1.855711e-02	1.855711e-02
2.900000e+00	3.000000e+00	4.052954e-01	2.080954e-02	2.080954e-02
# END HISTO1D



==> finalplots/all_ALICE_2015_I1357424_d03-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/ALICE_2015_I1357424/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d03-x01-y01
DrawOnly=/ALICE_2015_I1357424/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d03-x01-y01
Title=${\rm p}/\pi$ in INEL pp collisions at $\sqrt{s} =  7$~TeV in $|y| < 0.5$.
RatioPlotReference=/ALICE_2015_I1357424/d03-x01-y01
RatioPlot=1
LogY=1
XLabel=$p_{\rm T}$ (GeV/$c$)
YLabel=$({\rm p} + \bar{\rm p})/(\pi^{+} +\pi^{-})$
Legend=1
LegendYPos=0.45
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /ALICE_2015_I1357424/d03-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ALICE_2015_I1357424/d03-x01-y01
PolyMarker=*
Title=ALICE Data
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	3.054000e-02	2.923354e-03	2.923354e-03
3.500000e-01	4.000000e-01	3.803000e-02	3.402881e-03	3.402881e-03
4.000000e-01	4.500000e-01	4.597000e-02	3.942854e-03	3.942854e-03
4.500000e-01	5.000000e-01	5.541000e-02	1.929378e-03	1.929378e-03
5.000000e-01	5.500000e-01	6.428000e-02	2.059733e-03	2.059733e-03
5.500000e-01	6.000000e-01	7.368000e-02	2.220923e-03	2.220923e-03
6.000000e-01	6.500000e-01	8.015000e-02	3.867738e-03	3.867738e-03
6.500000e-01	7.000000e-01	8.967000e-02	4.358394e-03	4.358394e-03
7.000000e-01	7.500000e-01	9.938000e-02	4.610098e-03	4.610098e-03
7.500000e-01	8.000000e-01	1.103400e-01	4.814997e-03	4.814997e-03
8.000000e-01	8.500000e-01	1.187300e-01	4.259883e-03	4.259883e-03
8.500000e-01	9.000000e-01	1.287700e-01	4.647688e-03	4.647688e-03
9.000000e-01	9.500000e-01	1.380000e-01	4.910652e-03	4.910652e-03
9.500000e-01	1.000000e+00	1.449400e-01	5.159108e-03	5.159108e-03
1.000000e+00	1.100000e+00	1.587700e-01	5.881802e-03	5.881802e-03
1.100000e+00	1.200000e+00	1.725500e-01	6.231035e-03	6.231035e-03
1.200000e+00	1.300000e+00	1.866000e-01	6.789698e-03	6.789698e-03
1.300000e+00	1.400000e+00	1.982000e-01	7.218033e-03	7.218033e-03
1.400000e+00	1.500000e+00	2.098000e-01	1.040865e-02	1.040865e-02
1.500000e+00	1.600000e+00	2.203000e-01	7.746612e-03	7.746612e-03
1.600000e+00	1.700000e+00	2.274000e-01	8.178631e-03	8.178631e-03
1.700000e+00	1.800000e+00	2.352000e-01	8.590693e-03	8.590693e-03
1.800000e+00	1.900000e+00	2.392000e-01	8.926926e-03	8.926926e-03
1.900000e+00	2.000000e+00	2.445000e-01	9.264988e-03	9.264988e-03
2.000000e+00	2.100000e+00	2.492000e-01	9.701546e-03	9.701546e-03
2.100000e+00	2.200000e+00	2.482000e-01	9.656604e-03	9.656604e-03
2.200000e+00	2.300000e+00	2.496000e-01	9.521029e-03	9.521029e-03
2.300000e+00	2.400000e+00	2.522000e-01	9.803061e-03	9.803061e-03
2.400000e+00	2.500000e+00	2.445000e-01	9.929753e-03	9.929753e-03
2.500000e+00	2.600000e+00	2.571000e-01	1.780365e-02	1.780365e-02
2.600000e+00	2.700000e+00	2.550000e-01	1.755705e-02	1.755705e-02
2.700000e+00	2.800000e+00	2.609000e-01	1.882153e-02	1.882153e-02
2.800000e+00	2.900000e+00	2.543000e-01	1.762328e-02	1.762328e-02
2.900000e+00	3.000000e+00	2.576000e-01	1.868502e-02	1.868502e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d03-x01-y01
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/default.yoda/ALICE_2015_I1357424/d03-x01-y01
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	3.174418e-02	3.680173e-04	3.680173e-04
3.500000e-01	4.000000e-01	3.635759e-02	4.182686e-04	4.182686e-04
4.000000e-01	4.500000e-01	4.065977e-02	4.773056e-04	4.773056e-04
4.500000e-01	5.000000e-01	4.629569e-02	5.567301e-04	5.567301e-04
5.000000e-01	5.500000e-01	5.146828e-02	6.380612e-04	6.380612e-04
5.500000e-01	6.000000e-01	5.547601e-02	7.176547e-04	7.176547e-04
6.000000e-01	6.500000e-01	6.285142e-02	8.342840e-04	8.342840e-04
6.500000e-01	7.000000e-01	6.676667e-02	9.312739e-04	9.312739e-04
7.000000e-01	7.500000e-01	7.050458e-02	1.033264e-03	1.033264e-03
7.500000e-01	8.000000e-01	7.274434e-02	1.131093e-03	1.131093e-03
8.000000e-01	8.500000e-01	7.792549e-02	1.260951e-03	1.260951e-03
8.500000e-01	9.000000e-01	8.135204e-02	1.377155e-03	1.377155e-03
9.000000e-01	9.500000e-01	8.363443e-02	1.540557e-03	1.540557e-03
9.500000e-01	1.000000e+00	8.692800e-02	1.632155e-03	1.632155e-03
1.000000e+00	1.100000e+00	8.986852e-02	1.277061e-03	1.277061e-03
1.100000e+00	1.200000e+00	9.630472e-02	1.505873e-03	1.505873e-03
1.200000e+00	1.300000e+00	9.811214e-02	2.708358e-03	2.708358e-03
1.300000e+00	1.400000e+00	1.067305e-01	2.012059e-03	2.012059e-03
1.400000e+00	1.500000e+00	1.066446e-01	2.182877e-03	2.182877e-03
1.500000e+00	1.600000e+00	1.138837e-01	2.547969e-03	2.547969e-03
1.600000e+00	1.700000e+00	1.186464e-01	2.802815e-03	2.802815e-03
1.700000e+00	1.800000e+00	1.221496e-01	3.172158e-03	3.172158e-03
1.800000e+00	1.900000e+00	1.217346e-01	3.459438e-03	3.459438e-03
1.900000e+00	2.000000e+00	1.324016e-01	3.964694e-03	3.964694e-03
2.000000e+00	2.100000e+00	1.353960e-01	4.425259e-03	4.425259e-03
2.100000e+00	2.200000e+00	1.347853e-01	4.710993e-03	4.710993e-03
2.200000e+00	2.300000e+00	1.424946e-01	5.365514e-03	5.365514e-03
2.300000e+00	2.400000e+00	1.524729e-01	6.085606e-03	6.085606e-03
2.400000e+00	2.500000e+00	1.467204e-01	6.445630e-03	6.445630e-03
2.500000e+00	2.600000e+00	1.607123e-01	7.639147e-03	7.639147e-03
2.600000e+00	2.700000e+00	1.468936e-01	7.409215e-03	7.409215e-03
2.700000e+00	2.800000e+00	1.542160e-01	8.532814e-03	8.532814e-03
2.800000e+00	2.900000e+00	1.572068e-01	9.220151e-03	9.220151e-03
2.900000e+00	3.000000e+00	1.496898e-01	9.726640e-03	9.726640e-03
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d03-x01-y01
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/baryonic.yoda/ALICE_2015_I1357424/d03-x01-y01
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	3.922134e-02	4.098511e-04	4.098511e-04
3.500000e-01	4.000000e-01	4.532880e-02	4.706477e-04	4.706477e-04
4.000000e-01	4.500000e-01	5.392904e-02	5.683694e-04	5.683694e-04
4.500000e-01	5.000000e-01	6.230781e-02	6.799990e-04	6.799990e-04
5.000000e-01	5.500000e-01	7.084980e-02	7.692161e-04	7.692161e-04
5.500000e-01	6.000000e-01	8.132866e-02	9.230150e-04	9.230150e-04
6.000000e-01	6.500000e-01	9.144653e-02	1.125007e-03	1.125007e-03
6.500000e-01	7.000000e-01	9.973007e-02	1.189102e-03	1.189102e-03
7.000000e-01	7.500000e-01	1.110639e-01	1.487954e-03	1.487954e-03
7.500000e-01	8.000000e-01	1.206161e-01	1.559191e-03	1.559191e-03
8.000000e-01	8.500000e-01	1.338840e-01	1.899831e-03	1.899831e-03
8.500000e-01	9.000000e-01	1.408244e-01	1.984833e-03	1.984833e-03
9.000000e-01	9.500000e-01	1.550927e-01	2.282836e-03	2.282836e-03
9.500000e-01	1.000000e+00	1.621304e-01	2.526856e-03	2.526856e-03
1.000000e+00	1.100000e+00	1.794836e-01	2.070820e-03	2.070820e-03
1.100000e+00	1.200000e+00	2.018471e-01	2.566234e-03	2.566234e-03
1.200000e+00	1.300000e+00	2.179421e-01	2.934296e-03	2.934296e-03
1.300000e+00	1.400000e+00	2.357788e-01	3.476057e-03	3.476057e-03
1.400000e+00	1.500000e+00	2.576505e-01	4.007499e-03	4.007499e-03
1.500000e+00	1.600000e+00	2.699240e-01	4.544142e-03	4.544142e-03
1.600000e+00	1.700000e+00	2.979421e-01	5.423180e-03	5.423180e-03
1.700000e+00	1.800000e+00	3.065580e-01	6.029673e-03	6.029673e-03
1.800000e+00	1.900000e+00	3.229034e-01	6.827762e-03	6.827762e-03
1.900000e+00	2.000000e+00	3.513015e-01	1.799514e-02	1.799514e-02
2.000000e+00	2.100000e+00	3.463438e-01	8.800437e-03	8.800437e-03
2.100000e+00	2.200000e+00	3.579001e-01	9.476728e-03	9.476728e-03
2.200000e+00	2.300000e+00	3.722165e-01	1.064214e-02	1.064214e-02
2.300000e+00	2.400000e+00	3.719699e-01	1.147474e-02	1.147474e-02
2.400000e+00	2.500000e+00	3.991463e-01	1.321572e-02	1.321572e-02
2.500000e+00	2.600000e+00	4.011557e-01	1.421100e-02	1.421100e-02
2.600000e+00	2.700000e+00	4.133909e-01	1.548374e-02	1.548374e-02
2.700000e+00	2.800000e+00	3.965662e-01	1.608682e-02	1.608682e-02
2.800000e+00	2.900000e+00	4.293595e-01	1.925775e-02	1.925775e-02
2.900000e+00	3.000000e+00	4.525787e-01	2.932180e-02	2.932180e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d03-x01-y01
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/split.yoda/ALICE_2015_I1357424/d03-x01-y01
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	3.181282e-02	3.705102e-04	3.705102e-04
3.500000e-01	4.000000e-01	3.640117e-02	4.295109e-04	4.295109e-04
4.000000e-01	4.500000e-01	4.599183e-02	3.701933e-03	3.701933e-03
4.500000e-01	5.000000e-01	4.719734e-02	5.739609e-04	5.739609e-04
5.000000e-01	5.500000e-01	5.342768e-02	6.745732e-04	6.745732e-04
5.500000e-01	6.000000e-01	5.612356e-02	7.437593e-04	7.437593e-04
6.000000e-01	6.500000e-01	6.139499e-02	8.510134e-04	8.510134e-04
6.500000e-01	7.000000e-01	6.649181e-02	9.733872e-04	9.733872e-04
7.000000e-01	7.500000e-01	7.223023e-02	1.096965e-03	1.096965e-03
7.500000e-01	8.000000e-01	7.794199e-02	1.248282e-03	1.248282e-03
8.000000e-01	8.500000e-01	7.833371e-02	1.329914e-03	1.329914e-03
8.500000e-01	9.000000e-01	8.380818e-02	1.559201e-03	1.559201e-03
9.000000e-01	9.500000e-01	8.404538e-02	1.606177e-03	1.606177e-03
9.500000e-01	1.000000e+00	8.579748e-02	1.729174e-03	1.729174e-03
1.000000e+00	1.100000e+00	9.099218e-02	1.387359e-03	1.387359e-03
1.100000e+00	1.200000e+00	9.674574e-02	1.651696e-03	1.651696e-03
1.200000e+00	1.300000e+00	9.910183e-02	1.891955e-03	1.891955e-03
1.300000e+00	1.400000e+00	1.011868e-01	2.121449e-03	2.121449e-03
1.400000e+00	1.500000e+00	1.043131e-01	2.386292e-03	2.386292e-03
1.500000e+00	1.600000e+00	1.124623e-01	2.742444e-03	2.742444e-03
1.600000e+00	1.700000e+00	1.140507e-01	3.312098e-03	3.312098e-03
1.700000e+00	1.800000e+00	1.227932e-01	3.790515e-03	3.790515e-03
1.800000e+00	1.900000e+00	1.274167e-01	3.987270e-03	3.987270e-03
1.900000e+00	2.000000e+00	1.437183e-01	4.919816e-03	4.919816e-03
2.000000e+00	2.100000e+00	1.309072e-01	4.861966e-03	4.861966e-03
2.100000e+00	2.200000e+00	1.320371e-01	5.356800e-03	5.356800e-03
2.200000e+00	2.300000e+00	1.381831e-01	6.022141e-03	6.022141e-03
2.300000e+00	2.400000e+00	1.537386e-01	7.087477e-03	7.087477e-03
2.400000e+00	2.500000e+00	1.444239e-01	7.125416e-03	7.125416e-03
2.500000e+00	2.600000e+00	1.634169e-01	8.796127e-03	8.796127e-03
2.600000e+00	2.700000e+00	1.539821e-01	8.819513e-03	8.819513e-03
2.700000e+00	2.800000e+00	1.653343e-01	1.027214e-02	1.027214e-02
2.800000e+00	2.900000e+00	1.632191e-01	1.022397e-02	1.022397e-02
2.900000e+00	3.000000e+00	1.654097e-01	1.124105e-02	1.124105e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d03-x01-y01
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/Plots_All/new-tune.yoda/ALICE_2015_I1357424/d03-x01-y01
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e-01	3.500000e-01	3.537953e-02	3.806355e-04	3.806355e-04
3.500000e-01	4.000000e-01	4.133077e-02	4.427386e-04	4.427386e-04
4.000000e-01	4.500000e-01	4.838981e-02	5.222069e-04	5.222069e-04
4.500000e-01	5.000000e-01	5.511909e-02	6.167463e-04	6.167463e-04
5.000000e-01	5.500000e-01	6.312265e-02	7.270524e-04	7.270524e-04
5.500000e-01	6.000000e-01	6.985632e-02	8.376031e-04	8.376031e-04
6.000000e-01	6.500000e-01	7.973631e-02	9.953487e-04	9.953487e-04
6.500000e-01	7.000000e-01	8.672820e-02	1.134129e-03	1.134129e-03
7.000000e-01	7.500000e-01	9.376741e-02	1.303217e-03	1.303217e-03
7.500000e-01	8.000000e-01	1.025085e-01	1.483649e-03	1.483649e-03
8.000000e-01	8.500000e-01	1.063227e-01	1.608894e-03	1.608894e-03
8.500000e-01	9.000000e-01	1.161332e-01	1.874807e-03	1.874807e-03
9.000000e-01	9.500000e-01	1.194161e-01	2.003376e-03	2.003376e-03
9.500000e-01	1.000000e+00	1.316389e-01	2.294187e-03	2.294187e-03
1.000000e+00	1.100000e+00	1.362684e-01	1.853392e-03	1.853392e-03
1.100000e+00	1.200000e+00	1.497809e-01	2.168644e-03	2.168644e-03
1.200000e+00	1.300000e+00	1.612595e-01	2.670702e-03	2.670702e-03
1.300000e+00	1.400000e+00	1.726803e-01	2.980771e-03	2.980771e-03
1.400000e+00	1.500000e+00	1.843800e-01	3.416025e-03	3.416025e-03
1.500000e+00	1.600000e+00	2.029471e-01	4.161903e-03	4.161903e-03
1.600000e+00	1.700000e+00	2.016653e-01	4.459027e-03	4.459027e-03
1.700000e+00	1.800000e+00	2.162846e-01	5.051591e-03	5.051591e-03
1.800000e+00	1.900000e+00	2.251436e-01	5.653748e-03	5.653748e-03
1.900000e+00	2.000000e+00	2.343586e-01	6.284992e-03	6.284992e-03
2.000000e+00	2.100000e+00	2.408267e-01	6.987532e-03	6.987532e-03
2.100000e+00	2.200000e+00	2.694745e-01	8.236456e-03	8.236456e-03
2.200000e+00	2.300000e+00	2.645076e-01	9.153532e-03	9.153532e-03
2.300000e+00	2.400000e+00	2.655141e-01	9.693314e-03	9.693314e-03
2.400000e+00	2.500000e+00	2.755182e-01	1.056578e-02	1.056578e-02
2.500000e+00	2.600000e+00	3.027183e-01	1.212996e-02	1.212996e-02
2.600000e+00	2.700000e+00	2.985791e-01	1.304388e-02	1.304388e-02
2.700000e+00	2.800000e+00	2.956225e-01	1.384614e-02	1.384614e-02
2.800000e+00	2.900000e+00	3.071806e-01	1.527235e-02	1.527235e-02
2.900000e+00	3.000000e+00	3.170476e-01	1.742970e-02	1.742970e-02
# END HISTO1D



==> finalplots/results_CMS_2011_S8978280_d01-x01-y02.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2011_S8978280/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d01-x01-y02
XLabel=$\text{K}^0_\text{S}$ $|y|$
RatioPlotReference=/CMS_2011_S8978280/d01-x01-y02
YLabel=$(1/N_\text{NSD})\; dN/dy$
DrawOnly=/CMS_2011_S8978280/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d01-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d01-x01-y02
RatioPlot=1
Title=$\text{K}^0_\text{S}$ rapidity distribution at $\sqrt{s}$ = 7 TeV
Legend=1
LogY=0
LegendYPos=0.45
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /CMS_2011_S8978280/d01-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2011_S8978280/d01-x01-y02
PolyMarker=*
Title=CMS Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.462000e-01	2.486213e-02	2.486213e-02
2.000000e-01	4.000000e-01	3.460000e-01	2.485745e-02	2.485745e-02
4.000000e-01	6.000000e-01	3.447000e-01	2.474496e-02	2.474496e-02
6.000000e-01	8.000000e-01	3.445000e-01	2.474028e-02	2.474028e-02
8.000000e-01	1.000000e+00	3.431000e-01	2.462546e-02	2.462546e-02
1.000000e+00	1.200000e+00	3.379000e-01	2.425759e-02	2.425759e-02
1.200000e+00	1.400000e+00	3.308000e-01	2.376320e-02	2.376320e-02
1.400000e+00	1.600000e+00	3.225000e-01	2.316192e-02	2.316192e-02
1.600000e+00	1.800000e+00	3.205000e-01	2.303308e-02	2.303308e-02
1.800000e+00	2.000000e+00	3.148000e-01	2.266617e-02	2.266617e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d01-x01-y02
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d01-x01-y02
ScaledBy=5.24831926158858085e-07
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	2.159566e-01	8.450849e-04	8.450849e-04
2.000000e-01	4.000000e-01	2.170314e-01	8.465759e-04	8.465759e-04
4.000000e-01	6.000000e-01	2.184714e-01	1.234531e-03	1.234531e-03
6.000000e-01	8.000000e-01	2.170762e-01	8.473911e-04	8.473911e-04
8.000000e-01	1.000000e+00	2.156485e-01	8.502801e-04	8.502801e-04
1.000000e+00	1.200000e+00	2.139500e-01	1.058481e-03	1.058481e-03
1.200000e+00	1.400000e+00	2.111118e-01	8.339257e-04	8.339257e-04
1.400000e+00	1.600000e+00	2.101708e-01	8.328895e-04	8.328895e-04
1.600000e+00	1.800000e+00	2.059809e-01	9.032893e-04	9.032893e-04
1.800000e+00	2.000000e+00	2.057211e-01	1.039611e-03	1.039611e-03
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d01-x01-y02
IsRef=1
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d01-x01-y02
ScaledBy=5.26681438755362572e-07
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	2.341214e-01	8.784415e-04	8.784415e-04
2.000000e-01	4.000000e-01	2.364066e-01	8.862658e-04	8.862658e-04
4.000000e-01	6.000000e-01	2.345132e-01	8.809370e-04	8.809370e-04
6.000000e-01	8.000000e-01	2.339028e-01	8.846951e-04	8.846951e-04
8.000000e-01	1.000000e+00	2.319847e-01	8.726226e-04	8.726226e-04
1.000000e+00	1.200000e+00	2.297320e-01	8.716973e-04	8.716973e-04
1.200000e+00	1.400000e+00	2.293416e-01	8.861948e-04	8.861948e-04
1.400000e+00	1.600000e+00	2.269600e-01	8.660358e-04	8.660358e-04
1.600000e+00	1.800000e+00	2.250576e-01	8.615325e-04	8.615325e-04
1.800000e+00	2.000000e+00	2.221780e-01	8.573767e-04	8.573767e-04
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d01-x01-y02
IsRef=1
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d01-x01-y02
ScaledBy=5.25017986086038403e-07
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.609972e-01	1.140299e-03	1.140299e-03
2.000000e-01	4.000000e-01	3.609324e-01	1.153483e-03	1.153483e-03
4.000000e-01	6.000000e-01	3.639329e-01	1.103309e-03	1.103309e-03
6.000000e-01	8.000000e-01	3.644145e-01	1.102091e-03	1.102091e-03
8.000000e-01	1.000000e+00	3.571594e-01	1.132501e-03	1.132501e-03
1.000000e+00	1.200000e+00	3.514419e-01	1.084178e-03	1.084178e-03
1.200000e+00	1.400000e+00	3.408878e-01	1.062644e-03	1.062644e-03
1.400000e+00	1.600000e+00	3.313124e-01	1.112638e-03	1.112638e-03
1.600000e+00	1.800000e+00	3.231416e-01	1.101706e-03	1.101706e-03
1.800000e+00	2.000000e+00	3.157214e-01	1.068143e-03	1.068143e-03
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d01-x01-y02
IsRef=1
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d01-x01-y02
ScaledBy=5.27589566219549446e-07
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.390424e-01	1.080630e-03	1.080630e-03
2.000000e-01	4.000000e-01	3.393949e-01	1.206958e-03	1.206958e-03
4.000000e-01	6.000000e-01	3.402925e-01	1.064509e-03	1.064509e-03
6.000000e-01	8.000000e-01	3.404377e-01	1.090673e-03	1.090673e-03
8.000000e-01	1.000000e+00	3.350694e-01	1.075629e-03	1.075629e-03
1.000000e+00	1.200000e+00	3.296863e-01	1.046715e-03	1.046715e-03
1.200000e+00	1.400000e+00	3.223764e-01	1.035533e-03	1.035533e-03
1.400000e+00	1.600000e+00	3.152508e-01	1.185547e-03	1.185547e-03
1.600000e+00	1.800000e+00	3.101037e-01	1.018174e-03	1.018174e-03
1.800000e+00	2.000000e+00	3.014608e-01	1.025329e-03	1.025329e-03
# END HISTO1D



==> finalplots/results_CMS_2011_S8978280_d02-x01-y02.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2011_S8978280/d02-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d02-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d02-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d02-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d02-x01-y02
XLabel=$\text{K}^0_\text{S}$ $p_T$ [GeV/$c$]
RatioPlotReference=/CMS_2011_S8978280/d02-x01-y02
YLabel=$(1/N_\text{NSD})\; dN/dp_T \;(\text{GeV}/c)^{-1}$
Title=$\text{K}^0_\text{S}$ transverse momentum distribution at $\sqrt{s}$ = 7 TeV
DrawOnly=/CMS_2011_S8978280/d02-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d02-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d02-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d02-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d02-x01-y02
RatioPlot=1
FullRange=1
Legend=1
LogY=1
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /CMS_2011_S8978280/d02-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2011_S8978280/d02-x01-y02
PolyMarker=*
Title=CMS Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	6.188000e-01	4.450098e-02	4.450098e-02
2.000000e-01	4.000000e-01	1.327000e+00	9.512162e-02	9.512162e-02
4.000000e-01	6.000000e-01	1.319000e+00	9.493439e-02	9.493439e-02
6.000000e-01	8.000000e-01	1.024000e+00	7.325747e-02	7.325747e-02
8.000000e-01	1.000000e+00	7.236000e-01	5.201362e-02	5.201362e-02
1.000000e+00	1.200000e+00	4.987000e-01	3.583110e-02	3.583110e-02
1.200000e+00	1.400000e+00	3.410000e-01	2.450078e-02	2.450078e-02
1.400000e+00	1.600000e+00	2.340000e-01	1.682631e-02	1.682631e-02
1.600000e+00	1.800000e+00	1.637000e-01	1.181088e-02	1.181088e-02
1.800000e+00	2.000000e+00	1.158000e-01	8.308526e-03	8.308526e-03
2.000000e+00	2.200000e+00	8.192000e-02	5.898712e-03	5.898712e-03
2.200000e+00	2.400000e+00	6.017000e-02	4.338818e-03	4.338818e-03
2.400000e+00	2.600000e+00	4.363000e-02	3.147573e-03	3.147573e-03
2.600000e+00	2.800000e+00	3.280000e-02	2.375918e-03	2.375918e-03
2.800000e+00	3.000000e+00	2.448000e-02	1.771602e-03	1.771602e-03
3.000000e+00	3.200000e+00	1.875000e-02	1.366447e-03	1.366447e-03
3.200000e+00	3.400000e+00	1.433000e-02	1.050615e-03	1.050615e-03
3.400000e+00	3.600000e+00	1.140000e-02	8.344236e-04	8.344236e-04
3.600000e+00	3.800000e+00	8.942000e-03	6.605299e-04	6.605299e-04
3.800000e+00	4.000000e+00	6.997000e-03	5.219841e-04	5.219841e-04
4.000000e+00	5.000000e+00	3.791000e-03	2.766655e-04	2.766655e-04
5.000000e+00	6.000000e+00	1.423000e-03	1.071630e-04	1.071630e-04
6.000000e+00	8.000000e+00	4.938000e-04	3.800516e-05	3.800516e-05
8.000000e+00	1.000000e+01	1.330000e-04	1.230509e-05	1.230509e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d02-x01-y02
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d02-x01-y02
ScaledBy=1.04966385231771617e-06
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	6.030620e-01	1.990252e-03	1.990252e-03
2.000000e-01	4.000000e-01	1.178287e+00	3.604102e-03	3.604102e-03
4.000000e-01	6.000000e-01	8.910390e-01	2.462678e-03	2.462678e-03
6.000000e-01	8.000000e-01	5.550885e-01	1.919063e-03	1.919063e-03
8.000000e-01	1.000000e+00	3.394365e-01	1.508505e-03	1.508505e-03
1.000000e+00	1.200000e+00	2.145991e-01	1.195191e-03	1.195191e-03
1.200000e+00	1.400000e+00	1.403387e-01	9.676557e-04	9.676557e-04
1.400000e+00	1.600000e+00	9.366140e-02	7.905183e-04	7.905183e-04
1.600000e+00	1.800000e+00	6.560570e-02	1.428408e-03	1.428408e-03
1.800000e+00	2.000000e+00	4.580608e-02	5.538425e-04	5.538425e-04
2.000000e+00	2.200000e+00	3.193575e-02	4.603373e-04	4.603373e-04
2.200000e+00	2.400000e+00	2.337707e-02	3.943237e-04	3.943237e-04
2.400000e+00	2.600000e+00	1.701394e-02	3.394647e-04	3.394647e-04
2.600000e+00	2.800000e+00	1.277593e-02	2.920390e-04	2.920390e-04
2.800000e+00	3.000000e+00	9.259270e-03	2.446396e-04	2.446396e-04
3.000000e+00	3.200000e+00	7.578525e-03	2.214012e-04	2.214012e-04
3.200000e+00	3.400000e+00	5.842405e-03	1.977814e-04	1.977814e-04
3.400000e+00	3.600000e+00	4.806246e-03	1.813775e-04	1.813775e-04
3.600000e+00	3.800000e+00	4.034789e-03	1.652084e-04	1.652084e-04
3.800000e+00	4.000000e+00	2.897932e-03	1.343053e-04	1.343053e-04
4.000000e+00	5.000000e+00	1.767189e-03	4.829839e-05	4.829839e-05
5.000000e+00	6.000000e+00	6.937592e-04	3.034230e-05	3.034230e-05
6.000000e+00	8.000000e+00	2.361218e-04	1.227349e-05	1.227349e-05
8.000000e+00	1.000000e+01	7.002145e-05	6.918287e-06	6.918287e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d02-x01-y02
IsRef=1
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d02-x01-y02
ScaledBy=1.05336287751072514e-06
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	6.737155e-01	2.108414e-03	2.108414e-03
2.000000e-01	4.000000e-01	1.307272e+00	2.936198e-03	2.936198e-03
4.000000e-01	6.000000e-01	9.765165e-01	2.546448e-03	2.546448e-03
6.000000e-01	8.000000e-01	5.969980e-01	1.999190e-03	1.999190e-03
8.000000e-01	1.000000e+00	3.553184e-01	1.539456e-03	1.539456e-03
1.000000e+00	1.200000e+00	2.209075e-01	1.214316e-03	1.214316e-03
1.200000e+00	1.400000e+00	1.412438e-01	9.758357e-04	9.758357e-04
1.400000e+00	1.600000e+00	9.435625e-02	7.951324e-04	7.951324e-04
1.600000e+00	1.800000e+00	6.263940e-02	6.442899e-04	6.442899e-04
1.800000e+00	2.000000e+00	4.451497e-02	5.421317e-04	5.421317e-04
2.000000e+00	2.200000e+00	3.202435e-02	4.626544e-04	4.626544e-04
2.200000e+00	2.400000e+00	2.295378e-02	3.917227e-04	3.917227e-04
2.400000e+00	2.600000e+00	1.735844e-02	3.448073e-04	3.448073e-04
2.600000e+00	2.800000e+00	1.300709e-02	2.945418e-04	2.945418e-04
2.800000e+00	3.000000e+00	9.799235e-03	2.512480e-04	2.512480e-04
3.000000e+00	3.200000e+00	7.847605e-03	2.299294e-04	2.299294e-04
3.200000e+00	3.400000e+00	5.934365e-03	1.994905e-04	1.994905e-04
3.400000e+00	3.600000e+00	4.681174e-03	1.769159e-04	1.769159e-04
3.600000e+00	3.800000e+00	3.833471e-03	1.608665e-04	1.608665e-04
3.800000e+00	4.000000e+00	2.834662e-03	1.364129e-04	1.364129e-04
4.000000e+00	5.000000e+00	1.698264e-03	5.243850e-05	5.243850e-05
5.000000e+00	6.000000e+00	6.472473e-04	2.924386e-05	2.924386e-05
6.000000e+00	8.000000e+00	1.985063e-04	1.116343e-05	1.116343e-05
8.000000e+00	1.000000e+01	5.518545e-05	6.272597e-06	6.272597e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d02-x01-y02
IsRef=1
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d02-x01-y02
ScaledBy=1.05003597217207681e-06
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	7.219230e-01	2.189562e-03	2.189562e-03
2.000000e-01	4.000000e-01	1.501623e+00	3.213657e-03	3.213657e-03
4.000000e-01	6.000000e-01	1.368418e+00	3.080657e-03	3.080657e-03
6.000000e-01	8.000000e-01	1.014435e+00	2.703060e-03	2.703060e-03
8.000000e-01	1.000000e+00	7.094755e-01	2.252141e-03	2.252141e-03
1.000000e+00	1.200000e+00	4.908111e-01	2.005861e-03	2.005861e-03
1.200000e+00	1.400000e+00	3.384807e-01	1.504579e-03	1.504579e-03
1.400000e+00	1.600000e+00	2.333054e-01	1.249651e-03	1.249651e-03
1.600000e+00	1.800000e+00	1.602095e-01	1.032658e-03	1.032658e-03
1.800000e+00	2.000000e+00	1.107258e-01	8.646229e-04	8.646229e-04
2.000000e+00	2.200000e+00	7.855575e-02	7.365299e-04	7.365299e-04
2.200000e+00	2.400000e+00	5.491055e-02	6.062064e-04	6.062064e-04
2.400000e+00	2.600000e+00	3.861869e-02	7.852224e-04	7.852224e-04
2.600000e+00	2.800000e+00	2.817245e-02	4.377544e-04	4.377544e-04
2.800000e+00	3.000000e+00	2.079819e-02	3.709159e-04	3.709159e-04
3.000000e+00	3.200000e+00	1.550904e-02	3.246667e-04	3.246667e-04
3.200000e+00	3.400000e+00	1.162274e-02	2.802904e-04	2.802904e-04
3.400000e+00	3.600000e+00	8.357705e-03	2.353046e-04	2.353046e-04
3.600000e+00	3.800000e+00	6.875185e-03	2.124724e-04	2.124724e-04
3.800000e+00	4.000000e+00	4.878102e-03	1.781177e-04	1.781177e-04
4.000000e+00	5.000000e+00	2.699555e-03	5.911261e-05	5.911261e-05
5.000000e+00	6.000000e+00	9.972136e-04	3.647262e-05	3.647262e-05
6.000000e+00	8.000000e+00	2.717362e-04	1.343571e-05	1.343571e-05
8.000000e+00	1.000000e+01	6.756540e-05	6.391240e-06	6.391240e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d02-x01-y02
IsRef=1
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d02-x01-y02
ScaledBy=1.05517913243909889e-06
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	7.554735e-01	2.238433e-03	2.238433e-03
2.000000e-01	4.000000e-01	1.536678e+00	3.202768e-03	3.202768e-03
4.000000e-01	6.000000e-01	1.295447e+00	3.150944e-03	3.150944e-03
6.000000e-01	8.000000e-01	9.156525e-01	2.472347e-03	2.472347e-03
8.000000e-01	1.000000e+00	6.193365e-01	2.107321e-03	2.107321e-03
1.000000e+00	1.200000e+00	4.246292e-01	1.694000e-03	1.694000e-03
1.200000e+00	1.400000e+00	2.888005e-01	1.840040e-03	1.840040e-03
1.400000e+00	1.600000e+00	1.997986e-01	1.220672e-03	1.220672e-03
1.600000e+00	1.800000e+00	1.398120e-01	9.680724e-04	9.680724e-04
1.800000e+00	2.000000e+00	9.832300e-02	8.100273e-04	8.100273e-04
2.000000e+00	2.200000e+00	6.952160e-02	6.797522e-04	6.797522e-04
2.200000e+00	2.400000e+00	5.020920e-02	5.805807e-04	5.805807e-04
2.400000e+00	2.600000e+00	3.621306e-02	4.935094e-04	4.935094e-04
2.600000e+00	2.800000e+00	2.708102e-02	5.799375e-04	5.799375e-04
2.800000e+00	3.000000e+00	2.026644e-02	3.715615e-04	3.715615e-04
3.000000e+00	3.200000e+00	1.529516e-02	3.257889e-04	3.257889e-04
3.200000e+00	3.400000e+00	1.137644e-02	2.742883e-04	2.742883e-04
3.400000e+00	3.600000e+00	8.930120e-03	2.423494e-04	2.423494e-04
3.600000e+00	3.800000e+00	6.725690e-03	2.107180e-04	2.107180e-04
3.800000e+00	4.000000e+00	4.979172e-03	1.806697e-04	1.806697e-04
4.000000e+00	5.000000e+00	2.688397e-03	5.905188e-05	5.905188e-05
5.000000e+00	6.000000e+00	9.215033e-04	3.463836e-05	3.463836e-05
6.000000e+00	8.000000e+00	2.575897e-04	1.257513e-05	1.257513e-05
8.000000e+00	1.000000e+01	7.549635e-05	7.088910e-06	7.088910e-06
# END HISTO1D



==> finalplots/results_CMS_2011_S8978280_d03-x01-y02.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2011_S8978280/d03-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d03-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d03-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d03-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d03-x01-y02
XLabel=$\Lambda$ $|y|$
RatioPlotReference=/CMS_2011_S8978280/d03-x01-y02
YLabel=$(1/N_\text{NSD})\; dN/dy$
DrawOnly=/CMS_2011_S8978280/d03-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d03-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d03-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d03-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d03-x01-y02
RatioPlot=1
Title=$\Lambda$ rapidity distribution at $\sqrt{s}$ = 7 TeV
Legend=1
LogY=0
YMax=0.4
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /CMS_2011_S8978280/d03-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2011_S8978280/d03-x01-y02
PolyMarker=*
Title=CMS Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.895000e-01	2.182741e-02	2.182741e-02
2.000000e-01	4.000000e-01	1.855000e-01	2.139415e-02	2.139415e-02
4.000000e-01	6.000000e-01	1.837000e-01	2.117610e-02	2.117610e-02
6.000000e-01	8.000000e-01	1.851000e-01	2.129996e-02	2.129996e-02
8.000000e-01	1.000000e+00	1.860000e-01	2.143822e-02	2.143822e-02
1.000000e+00	1.200000e+00	1.815000e-01	2.105873e-02	2.105873e-02
1.200000e+00	1.400000e+00	1.781000e-01	2.056024e-02	2.056024e-02
1.400000e+00	1.600000e+00	1.648000e-01	1.909001e-02	1.909001e-02
1.600000e+00	1.800000e+00	1.780000e-01	2.065092e-02	2.065092e-02
1.800000e+00	2.000000e+00	1.802000e-01	2.612625e-02	2.612625e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d03-x01-y02
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d03-x01-y02
ScaledBy=5.24831926158858085e-07
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	5.716540e-02	4.336208e-04	4.336208e-04
2.000000e-01	4.000000e-01	5.607260e-02	4.297409e-04	4.297409e-04
4.000000e-01	6.000000e-01	5.357600e-02	4.220837e-04	4.220837e-04
6.000000e-01	8.000000e-01	5.304815e-02	4.167541e-04	4.167541e-04
8.000000e-01	1.000000e+00	5.200635e-02	4.641721e-04	4.641721e-04
1.000000e+00	1.200000e+00	5.167655e-02	7.857998e-04	7.857998e-04
1.200000e+00	1.400000e+00	5.288655e-02	4.186907e-04	4.186907e-04
1.400000e+00	1.600000e+00	5.319750e-02	4.188348e-04	4.188348e-04
1.600000e+00	1.800000e+00	5.322785e-02	4.189610e-04	4.189610e-04
1.800000e+00	2.000000e+00	5.390220e-02	4.212890e-04	4.212890e-04
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d03-x01-y02
IsRef=1
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d03-x01-y02
ScaledBy=5.26681438755362572e-07
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	8.506095e-02	5.321548e-04	5.321548e-04
2.000000e-01	4.000000e-01	8.262820e-02	5.220273e-04	5.220273e-04
4.000000e-01	6.000000e-01	8.174975e-02	5.214662e-04	5.214662e-04
6.000000e-01	8.000000e-01	8.022875e-02	5.143204e-04	5.143204e-04
8.000000e-01	1.000000e+00	8.022375e-02	5.156668e-04	5.156668e-04
1.000000e+00	1.200000e+00	8.042320e-02	5.161695e-04	5.161695e-04
1.200000e+00	1.400000e+00	8.052355e-02	5.174923e-04	5.174923e-04
1.400000e+00	1.600000e+00	7.969195e-02	5.122509e-04	5.122509e-04
1.600000e+00	1.800000e+00	7.804775e-02	5.054402e-04	5.054402e-04
1.800000e+00	2.000000e+00	7.773290e-02	5.064909e-04	5.064909e-04
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d03-x01-y02
IsRef=1
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d03-x01-y02
ScaledBy=5.25017986086038403e-07
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	8.169175e-02	5.208865e-04	5.208865e-04
2.000000e-01	4.000000e-01	7.661705e-02	5.057942e-04	5.057942e-04
4.000000e-01	6.000000e-01	7.221925e-02	4.919427e-04	4.919427e-04
6.000000e-01	8.000000e-01	6.916005e-02	5.650188e-04	5.650188e-04
8.000000e-01	1.000000e+00	7.039145e-02	4.840154e-04	4.840154e-04
1.000000e+00	1.200000e+00	7.169610e-02	4.865804e-04	4.865804e-04
1.200000e+00	1.400000e+00	7.480460e-02	5.007337e-04	5.007337e-04
1.400000e+00	1.600000e+00	7.575120e-02	5.031550e-04	5.031550e-04
1.600000e+00	1.800000e+00	7.543335e-02	5.013223e-04	5.013223e-04
1.800000e+00	2.000000e+00	7.529620e-02	5.001030e-04	5.001030e-04
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d03-x01-y02
IsRef=1
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d03-x01-y02
ScaledBy=5.27589566219549446e-07
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.596491e-01	7.281267e-04	7.281267e-04
2.000000e-01	4.000000e-01	1.571882e-01	7.319546e-04	7.319546e-04
4.000000e-01	6.000000e-01	1.511905e-01	7.082297e-04	7.082297e-04
6.000000e-01	8.000000e-01	1.514318e-01	7.113406e-04	7.113406e-04
8.000000e-01	1.000000e+00	1.492972e-01	9.324539e-04	9.324539e-04
1.000000e+00	1.200000e+00	1.489459e-01	7.051615e-04	7.051615e-04
1.200000e+00	1.400000e+00	1.474878e-01	7.011100e-04	7.011100e-04
1.400000e+00	1.600000e+00	1.445913e-01	6.938166e-04	6.938166e-04
1.600000e+00	1.800000e+00	1.416677e-01	7.161236e-04	7.161236e-04
1.800000e+00	2.000000e+00	1.377484e-01	6.757133e-04	6.757133e-04
# END HISTO1D



==> finalplots/results_CMS_2011_S8978280_d04-x01-y02.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2011_S8978280/d04-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d04-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d04-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d04-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d04-x01-y02
XLabel=$\Lambda$ $p_T$ [GeV/$c$]
RatioPlotReference=/CMS_2011_S8978280/d04-x01-y02
YLabel=$(1/N_\text{NSD})\; dN/dp_T \;(\text{GeV}/c)^{-1}$
Title=$\Lambda$ transverse momentum distribution at $\sqrt{s}$ = 7 TeV
DrawOnly=/CMS_2011_S8978280/d04-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d04-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d04-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d04-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d04-x01-y02
RatioPlot=1
FullRange=1
Legend=1
LogY=1
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /CMS_2011_S8978280/d04-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2011_S8978280/d04-x01-y02
PolyMarker=*
Title=CMS Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.666000e-01	2.279388e-02	2.279388e-02
2.000000e-01	4.000000e-01	3.888000e-01	4.607229e-02	4.607229e-02
4.000000e-01	6.000000e-01	5.482000e-01	6.500348e-02	6.500348e-02
6.000000e-01	8.000000e-01	5.241000e-01	6.031581e-02	6.031581e-02
8.000000e-01	1.000000e+00	4.591000e-01	5.278469e-02	5.278469e-02
1.000000e+00	1.200000e+00	3.681000e-01	4.235880e-02	4.235880e-02
1.200000e+00	1.400000e+00	2.897000e-01	3.333175e-02	3.333175e-02
1.400000e+00	1.600000e+00	2.200000e-01	2.527979e-02	2.527979e-02
1.600000e+00	1.800000e+00	1.612000e-01	1.851157e-02	1.851157e-02
1.800000e+00	2.000000e+00	1.215000e-01	1.398859e-02	1.398859e-02
2.000000e+00	2.200000e+00	8.790000e-02	1.011988e-02	1.011988e-02
2.200000e+00	2.400000e+00	6.368000e-02	7.336278e-03	7.336278e-03
2.400000e+00	2.600000e+00	4.671000e-02	5.390764e-03	5.390764e-03
2.600000e+00	2.800000e+00	3.495000e-02	4.034753e-03	4.034753e-03
2.800000e+00	3.000000e+00	2.512000e-02	2.906081e-03	2.906081e-03
3.000000e+00	3.200000e+00	1.903000e-02	2.207559e-03	2.207559e-03
3.200000e+00	3.400000e+00	1.357000e-02	1.574875e-03	1.574875e-03
3.400000e+00	3.600000e+00	1.010000e-02	1.175774e-03	1.175774e-03
3.600000e+00	3.800000e+00	7.767000e-03	9.089651e-04	9.089651e-04
3.800000e+00	4.000000e+00	5.640000e-03	6.634532e-04	6.634532e-04
4.000000e+00	5.000000e+00	2.806000e-03	3.257270e-04	3.257270e-04
5.000000e+00	6.000000e+00	8.569000e-04	1.027179e-04	1.027179e-04
6.000000e+00	8.000000e+00	2.125000e-04	2.621270e-05	2.621270e-05
8.000000e+00	1.000000e+01	4.808000e-05	6.433305e-06	6.433305e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d04-x01-y02
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d04-x01-y02
ScaledBy=1.04966385231771617e-06
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.125115e-01	8.500800e-04	8.500800e-04
2.000000e-01	4.000000e-01	2.116470e-01	1.184201e-03	1.184201e-03
4.000000e-01	6.000000e-01	2.033662e-01	1.151438e-03	1.151438e-03
6.000000e-01	8.000000e-01	1.586103e-01	1.024348e-03	1.024348e-03
8.000000e-01	1.000000e+00	1.119972e-01	8.666758e-04	8.666758e-04
1.000000e+00	1.200000e+00	7.424455e-02	1.451300e-03	1.451300e-03
1.200000e+00	1.400000e+00	5.237795e-02	7.242046e-04	7.242046e-04
1.400000e+00	1.600000e+00	3.747605e-02	5.002907e-04	5.002907e-04
1.600000e+00	1.800000e+00	2.691259e-02	4.223462e-04	4.223462e-04
1.800000e+00	2.000000e+00	2.044621e-02	5.576858e-04	5.576858e-04
2.000000e+00	2.200000e+00	1.471214e-02	3.138514e-04	3.138514e-04
2.200000e+00	2.400000e+00	1.046257e-02	2.629171e-04	2.629171e-04
2.400000e+00	2.600000e+00	8.127460e-03	2.276296e-04	2.276296e-04
2.600000e+00	2.800000e+00	6.079545e-03	2.011090e-04	2.011090e-04
2.800000e+00	3.000000e+00	5.125330e-03	1.840479e-04	1.840479e-04
3.000000e+00	3.200000e+00	3.714905e-03	1.567461e-04	1.567461e-04
3.200000e+00	3.400000e+00	2.969399e-03	1.394649e-04	1.394649e-04
3.400000e+00	3.600000e+00	2.095259e-03	1.149138e-04	1.149138e-04
3.600000e+00	3.800000e+00	1.821891e-03	1.121549e-04	1.121549e-04
3.800000e+00	4.000000e+00	1.410234e-03	9.732352e-05	9.732352e-05
4.000000e+00	5.000000e+00	8.366769e-04	3.358911e-05	3.358911e-05
5.000000e+00	6.000000e+00	3.323464e-04	2.135573e-05	2.135573e-05
6.000000e+00	8.000000e+00	1.134519e-04	8.767919e-06	8.767919e-06
8.000000e+00	1.000000e+01	3.063469e-05	4.699624e-06	4.699624e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d04-x01-y02
IsRef=1
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d04-x01-y02
ScaledBy=1.05336287751072514e-06
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.393250e-01	9.467175e-04	9.467175e-04
2.000000e-01	4.000000e-01	2.691334e-01	1.328008e-03	1.328008e-03
4.000000e-01	6.000000e-01	2.684123e-01	1.332910e-03	1.332910e-03
6.000000e-01	8.000000e-01	2.227287e-01	1.216861e-03	1.216861e-03
8.000000e-01	1.000000e+00	1.697416e-01	1.065294e-03	1.065294e-03
1.000000e+00	1.200000e+00	1.253789e-01	9.148369e-04	9.148369e-04
1.200000e+00	1.400000e+00	9.634475e-02	8.000978e-04	8.000978e-04
1.400000e+00	1.600000e+00	7.301090e-02	6.977860e-04	6.977860e-04
1.600000e+00	1.800000e+00	5.589690e-02	6.081040e-04	6.081040e-04
1.800000e+00	2.000000e+00	4.340974e-02	5.358755e-04	5.358755e-04
2.000000e+00	2.200000e+00	3.302317e-02	4.698660e-04	4.698660e-04
2.200000e+00	2.400000e+00	2.520987e-02	4.073272e-04	4.073272e-04
2.400000e+00	2.600000e+00	1.955487e-02	3.606881e-04	3.606881e-04
2.600000e+00	2.800000e+00	1.490765e-02	3.187559e-04	3.187559e-04
2.800000e+00	3.000000e+00	1.192072e-02	2.821680e-04	2.821680e-04
3.000000e+00	3.200000e+00	8.735550e-03	2.394663e-04	2.394663e-04
3.200000e+00	3.400000e+00	7.027325e-03	2.162234e-04	2.162234e-04
3.400000e+00	3.600000e+00	5.634835e-03	1.922983e-04	1.922983e-04
3.600000e+00	3.800000e+00	4.315176e-03	1.662591e-04	1.662591e-04
3.800000e+00	4.000000e+00	3.487822e-03	1.535963e-04	1.535963e-04
4.000000e+00	5.000000e+00	1.891625e-03	5.028810e-05	5.028810e-05
5.000000e+00	6.000000e+00	6.613164e-04	2.956204e-05	2.956204e-05
6.000000e+00	8.000000e+00	2.038102e-04	1.194477e-05	1.194477e-05
8.000000e+00	1.000000e+01	4.508719e-05	5.332781e-06	5.332781e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d04-x01-y02
IsRef=1
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d04-x01-y02
ScaledBy=1.05003597217207681e-06
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.132144e-01	8.607473e-04	8.607473e-04
2.000000e-01	4.000000e-01	2.404830e-01	1.262892e-03	1.262892e-03
4.000000e-01	6.000000e-01	2.555323e-01	1.306998e-03	1.306998e-03
6.000000e-01	8.000000e-01	2.237367e-01	1.220437e-03	1.220437e-03
8.000000e-01	1.000000e+00	1.769188e-01	1.090781e-03	1.090781e-03
1.000000e+00	1.200000e+00	1.297170e-01	9.314385e-04	9.314385e-04
1.200000e+00	1.400000e+00	9.393565e-02	7.861862e-04	7.861862e-04
1.400000e+00	1.600000e+00	6.872685e-02	6.780986e-04	6.780986e-04
1.600000e+00	1.800000e+00	4.921974e-02	5.728060e-04	5.728060e-04
1.800000e+00	2.000000e+00	3.384948e-02	4.731095e-04	4.731095e-04
2.000000e+00	2.200000e+00	2.481215e-02	4.106592e-04	4.106592e-04
2.200000e+00	2.400000e+00	1.819976e-02	3.477348e-04	3.477348e-04
2.400000e+00	2.600000e+00	1.339454e-02	3.007247e-04	3.007247e-04
2.600000e+00	2.800000e+00	9.557250e-03	2.502459e-04	2.502459e-04
2.800000e+00	3.000000e+00	6.589780e-03	6.370420e-04	6.370420e-04
3.000000e+00	3.200000e+00	5.714945e-03	1.962784e-04	1.962784e-04
3.200000e+00	3.400000e+00	4.468074e-03	1.749888e-04	1.749888e-04
3.400000e+00	3.600000e+00	3.251443e-03	1.465182e-04	1.465182e-04
3.600000e+00	3.800000e+00	2.582028e-03	1.337521e-04	1.337521e-04
3.800000e+00	4.000000e+00	2.136355e-03	1.217468e-04	1.217468e-04
4.000000e+00	5.000000e+00	1.192769e-03	3.980648e-05	3.980648e-05
5.000000e+00	6.000000e+00	4.523040e-04	2.458751e-05	2.458751e-05
6.000000e+00	8.000000e+00	1.267536e-04	8.988266e-06	8.988266e-06
8.000000e+00	1.000000e+01	3.464944e-05	4.763938e-06	4.763938e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d04-x01-y02
IsRef=1
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d04-x01-y02
ScaledBy=1.05517913243909889e-06
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.753140e-01	1.080013e-03	1.080013e-03
2.000000e-01	4.000000e-01	3.748998e-01	1.574662e-03	1.574662e-03
4.000000e-01	6.000000e-01	4.308360e-01	1.690447e-03	1.690447e-03
6.000000e-01	8.000000e-01	4.017610e-01	1.642334e-03	1.642334e-03
8.000000e-01	1.000000e+00	3.439231e-01	1.538586e-03	1.538586e-03
1.000000e+00	1.200000e+00	2.790418e-01	1.777496e-03	1.777496e-03
1.200000e+00	1.400000e+00	2.235752e-01	1.221085e-03	1.221085e-03
1.400000e+00	1.600000e+00	1.742905e-01	1.080286e-03	1.080286e-03
1.600000e+00	1.800000e+00	1.350427e-01	9.508344e-04	9.508344e-04
1.800000e+00	2.000000e+00	1.037336e-01	8.315239e-04	8.315239e-04
2.000000e+00	2.200000e+00	7.913175e-02	7.235836e-04	7.235836e-04
2.200000e+00	2.400000e+00	6.132245e-02	6.388726e-04	6.388726e-04
2.400000e+00	2.600000e+00	4.556496e-02	5.515834e-04	5.515834e-04
2.600000e+00	2.800000e+00	3.526975e-02	6.291198e-04	6.291198e-04
2.800000e+00	3.000000e+00	2.642103e-02	4.199842e-04	4.199842e-04
3.000000e+00	3.200000e+00	1.956084e-02	3.560747e-04	3.560747e-04
3.200000e+00	3.400000e+00	1.533044e-02	3.203612e-04	3.203612e-04
3.400000e+00	3.600000e+00	1.176203e-02	2.820188e-04	2.820188e-04
3.600000e+00	3.800000e+00	9.022475e-03	2.431331e-04	2.431331e-04
3.800000e+00	4.000000e+00	6.529900e-03	2.063862e-04	2.063862e-04
4.000000e+00	5.000000e+00	3.544801e-03	6.964973e-05	6.964973e-05
5.000000e+00	6.000000e+00	9.656171e-04	8.635088e-05	8.635088e-05
6.000000e+00	8.000000e+00	2.775799e-04	1.335963e-05	1.335963e-05
8.000000e+00	1.000000e+01	4.911225e-05	5.807682e-06	5.807682e-06
# END HISTO1D



==> finalplots/results_CMS_2011_S8978280_d06-x01-y02.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2011_S8978280/d06-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d06-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d06-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d06-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d06-x01-y02
XLabel=$\Xi^-$ $p_T$ [GeV/$c$]
RatioPlotReference=/CMS_2011_S8978280/d06-x01-y02
YLabel=$(1/N_\text{NSD})\; dN/dp_T \;(\text{GeV}/c)^{-1}$
Title=$\Xi^-$ transverse momentum distribution at $\sqrt{s}$ = 7 TeV
DrawOnly=/CMS_2011_S8978280/d06-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d06-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d06-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d06-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d06-x01-y02
RatioPlot=1
FullRange=1
Legend=1
LogY=1
YMax=4e-1
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /CMS_2011_S8978280/d06-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2011_S8978280/d06-x01-y02
PolyMarker=*
Title=CMS Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.217000e-02	3.717441e-03	3.717441e-03
2.000000e-01	4.000000e-01	3.204000e-02	4.692958e-03	4.692958e-03
4.000000e-01	6.000000e-01	4.594000e-02	6.333585e-03	6.333585e-03
6.000000e-01	8.000000e-01	5.018000e-02	6.873049e-03	6.873049e-03
8.000000e-01	1.000000e+00	4.609000e-02	6.312420e-03	6.312420e-03
1.000000e+00	1.200000e+00	4.450000e-02	6.115861e-03	6.115861e-03
1.200000e+00	1.400000e+00	3.813000e-02	5.261205e-03	5.261205e-03
1.400000e+00	1.600000e+00	3.126000e-02	4.326287e-03	4.326287e-03
1.600000e+00	1.800000e+00	2.258000e-02	3.134515e-03	3.134515e-03
1.800000e+00	2.000000e+00	1.800000e-02	2.513909e-03	2.513909e-03
2.000000e+00	2.200000e+00	1.449000e-02	2.034790e-03	2.034790e-03
2.200000e+00	2.400000e+00	1.169000e-02	1.655917e-03	1.655917e-03
2.400000e+00	2.600000e+00	8.678000e-03	1.236415e-03	1.236415e-03
2.600000e+00	2.800000e+00	6.413000e-03	9.227265e-04	9.227265e-04
2.800000e+00	3.000000e+00	4.836000e-03	7.095875e-04	7.095875e-04
3.000000e+00	3.200000e+00	3.266000e-03	4.967264e-04	4.967264e-04
3.200000e+00	3.400000e+00	2.489000e-03	3.812875e-04	3.812875e-04
3.400000e+00	3.600000e+00	2.227000e-03	3.529286e-04	3.529286e-04
3.600000e+00	3.800000e+00	1.592000e-03	2.574875e-04	2.574875e-04
3.800000e+00	4.000000e+00	1.137000e-03	1.959399e-04	1.959399e-04
4.000000e+00	5.000000e+00	5.542000e-04	8.216514e-05	8.216514e-05
5.000000e+00	6.000000e+00	2.137000e-04	3.814522e-05	3.814522e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d06-x01-y02
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d06-x01-y02
ScaledBy=1.04966385231771617e-06
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.888877e-03	1.574880e-04	1.574880e-04
2.000000e-01	4.000000e-01	1.065141e-02	2.663580e-04	2.663580e-04
4.000000e-01	6.000000e-01	1.207843e-02	2.840948e-04	2.840948e-04
6.000000e-01	8.000000e-01	9.753020e-03	2.551428e-04	2.551428e-04
8.000000e-01	1.000000e+00	7.278965e-03	2.190865e-04	2.190865e-04
1.000000e+00	1.200000e+00	4.995299e-03	1.823292e-04	1.823292e-04
1.200000e+00	1.400000e+00	3.784812e-03	1.641281e-04	1.641281e-04
1.400000e+00	1.600000e+00	2.824304e-03	1.387505e-04	1.387505e-04
1.600000e+00	1.800000e+00	2.249989e-03	1.234619e-04	1.234619e-04
1.800000e+00	2.000000e+00	1.515447e-03	1.005653e-04	1.005653e-04
2.000000e+00	2.200000e+00	1.152779e-03	9.241583e-05	9.241583e-05
2.200000e+00	2.400000e+00	8.540300e-04	7.501866e-05	7.501866e-05
2.400000e+00	2.600000e+00	5.929380e-04	6.208609e-05	6.208609e-05
2.600000e+00	2.800000e+00	5.608210e-04	6.023419e-05	6.023419e-05
2.800000e+00	3.000000e+00	4.416513e-04	5.387021e-05	5.387021e-05
3.000000e+00	3.200000e+00	2.946938e-04	4.285546e-05	4.285546e-05
3.200000e+00	3.400000e+00	2.784208e-04	4.664425e-05	4.664425e-05
3.400000e+00	3.600000e+00	1.935563e-04	4.038355e-05	4.038355e-05
3.600000e+00	3.800000e+00	1.249382e-04	2.754269e-05	2.754269e-05
3.800000e+00	4.000000e+00	1.187073e-04	2.522020e-05	2.522020e-05
4.000000e+00	5.000000e+00	7.595865e-05	1.098880e-05	1.098880e-05
5.000000e+00	6.000000e+00	1.975083e-05	4.580510e-06	4.580510e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d06-x01-y02
IsRef=1
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d06-x01-y02
ScaledBy=1.05336287751072514e-06
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	4.649421e-03	1.733717e-04	1.733717e-04
2.000000e-01	4.000000e-01	1.097076e-02	2.665794e-04	2.665794e-04
4.000000e-01	6.000000e-01	1.266500e-02	2.927293e-04	2.927293e-04
6.000000e-01	8.000000e-01	1.001641e-02	2.579164e-04	2.579164e-04
8.000000e-01	1.000000e+00	7.309750e-03	2.245086e-04	2.245086e-04
1.000000e+00	1.200000e+00	4.820667e-03	1.833380e-04	1.833380e-04
1.200000e+00	1.400000e+00	3.383310e-03	1.497356e-04	1.497356e-04
1.400000e+00	1.600000e+00	2.467414e-03	1.297006e-04	1.297006e-04
1.600000e+00	1.800000e+00	1.901663e-03	1.148620e-04	1.148620e-04
1.800000e+00	2.000000e+00	1.347868e-03	9.149747e-05	9.149747e-05
2.000000e+00	2.200000e+00	1.138613e-03	8.778065e-05	8.778065e-05
2.200000e+00	2.400000e+00	9.040370e-04	7.737666e-05	7.737666e-05
2.400000e+00	2.600000e+00	6.655180e-04	6.901081e-05	6.901081e-05
2.600000e+00	2.800000e+00	5.322730e-04	6.021092e-05	6.021092e-05
2.800000e+00	3.000000e+00	3.912027e-04	4.824555e-05	4.824555e-05
3.000000e+00	3.200000e+00	3.359448e-04	4.591073e-05	4.591073e-05
3.200000e+00	3.400000e+00	2.899527e-04	4.332960e-05	4.332960e-05
3.400000e+00	3.600000e+00	2.833649e-04	4.262628e-05	4.262628e-05
3.600000e+00	3.800000e+00	2.059105e-04	4.027181e-05	4.027181e-05
3.800000e+00	4.000000e+00	2.308291e-04	4.269962e-05	4.269962e-05
4.000000e+00	5.000000e+00	9.652669e-05	1.125587e-05	1.125587e-05
5.000000e+00	6.000000e+00	4.006743e-05	7.132884e-06	7.132884e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d06-x01-y02
IsRef=1
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d06-x01-y02
ScaledBy=1.05003597217207681e-06
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.885116e-03	1.130244e-04	1.130244e-04
2.000000e-01	4.000000e-01	4.681994e-03	1.750593e-04	1.750593e-04
4.000000e-01	6.000000e-01	5.908540e-03	2.009840e-04	2.009840e-04
6.000000e-01	8.000000e-01	5.198465e-03	1.897704e-04	1.897704e-04
8.000000e-01	1.000000e+00	3.258424e-03	6.182313e-04	6.182313e-04
1.000000e+00	1.200000e+00	2.899624e-03	1.358546e-04	1.358546e-04
1.200000e+00	1.400000e+00	2.364406e-03	1.287768e-04	1.287768e-04
1.400000e+00	1.600000e+00	1.626709e-03	1.051064e-04	1.051064e-04
1.600000e+00	1.800000e+00	1.169412e-03	8.535416e-05	8.535416e-05
1.800000e+00	2.000000e+00	8.098050e-04	7.250910e-05	7.250910e-05
2.000000e+00	2.200000e+00	6.913070e-04	7.159199e-05	7.159199e-05
2.200000e+00	2.400000e+00	4.562903e-04	5.603233e-05	5.603233e-05
2.400000e+00	2.600000e+00	3.212327e-04	4.638238e-05	4.638238e-05
2.600000e+00	2.800000e+00	3.460303e-04	5.022895e-05	5.022895e-05
2.800000e+00	3.000000e+00	1.742492e-04	3.290843e-05	3.290843e-05
3.000000e+00	3.200000e+00	1.257898e-04	2.675125e-05	2.675125e-05
3.200000e+00	3.400000e+00	1.024687e-04	2.575044e-05	2.575044e-05
3.400000e+00	3.600000e+00	9.957220e-05	2.424544e-05	2.424544e-05
3.600000e+00	3.800000e+00	7.108940e-05	2.113614e-05	2.113614e-05
3.800000e+00	4.000000e+00	4.928660e-05	1.662006e-05	1.662006e-05
4.000000e+00	5.000000e+00	3.653871e-05	6.776745e-06	6.776745e-06
5.000000e+00	6.000000e+00	1.871830e-05	4.755836e-06	4.755836e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d06-x01-y02
IsRef=1
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d06-x01-y02
ScaledBy=1.05517913243909889e-06
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	7.983380e-03	2.289650e-04	2.289650e-04
2.000000e-01	4.000000e-01	2.034191e-02	3.691345e-04	3.691345e-04
4.000000e-01	6.000000e-01	2.887782e-02	4.423374e-04	4.423374e-04
6.000000e-01	8.000000e-01	3.068858e-02	4.518239e-04	4.518239e-04
8.000000e-01	1.000000e+00	2.976033e-02	5.943412e-04	5.943412e-04
1.000000e+00	1.200000e+00	2.792454e-02	4.354589e-04	4.354589e-04
1.200000e+00	1.400000e+00	2.532910e-02	4.091469e-04	4.091469e-04
1.400000e+00	1.600000e+00	2.090045e-02	3.707786e-04	3.707786e-04
1.600000e+00	1.800000e+00	1.750477e-02	3.439710e-04	3.439710e-04
1.800000e+00	2.000000e+00	1.450574e-02	3.129407e-04	3.129407e-04
2.000000e+00	2.200000e+00	1.173849e-02	2.829456e-04	2.829456e-04
2.200000e+00	2.400000e+00	8.338690e-03	2.316217e-04	2.316217e-04
2.400000e+00	2.600000e+00	6.517585e-03	2.064513e-04	2.064513e-04
2.600000e+00	2.800000e+00	5.240170e-03	1.890674e-04	1.890674e-04
2.800000e+00	3.000000e+00	3.777127e-03	1.558118e-04	1.558118e-04
3.000000e+00	3.200000e+00	3.297528e-03	1.476151e-04	1.476151e-04
3.200000e+00	3.400000e+00	2.429661e-03	1.264630e-04	1.264630e-04
3.400000e+00	3.600000e+00	1.724592e-03	1.075790e-04	1.075790e-04
3.600000e+00	3.800000e+00	1.585217e-03	1.002812e-04	1.002812e-04
3.800000e+00	4.000000e+00	1.101421e-03	8.788987e-05	8.788987e-05
4.000000e+00	5.000000e+00	5.481264e-04	2.663369e-05	2.663369e-05
5.000000e+00	6.000000e+00	1.700616e-04	1.555683e-05	1.555683e-05
# END HISTO1D



==> finalplots/results_CMS_2011_S8978280_d07-x01-y02.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2011_S8978280/d07-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d07-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d07-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d07-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d07-x01-y02
XLabel=$p_T$ [GeV/$c$]
RatioPlotReference=/CMS_2011_S8978280/d07-x01-y02
YLabel=$N(\Lambda)\, /\, N(\text{K}^0_\text{S})$
DrawOnly=/CMS_2011_S8978280/d07-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d07-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d07-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d07-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d07-x01-y02
RatioPlot=1
Title=$\Lambda / \text{K}^0_\text{S}$ versus transverse momentum at $\sqrt{s}$ = 7 TeV
Legend=1
LogY=0
YMax=2.1
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /CMS_2011_S8978280/d07-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2011_S8978280/d07-x01-y02
PolyMarker=*
Title=CMS Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	2.692000e-01	3.512051e-02	3.512051e-02
2.000000e-01	4.000000e-01	2.929000e-01	3.243362e-02	3.243362e-02
4.000000e-01	6.000000e-01	4.155000e-01	4.608959e-02	4.608959e-02
6.000000e-01	8.000000e-01	5.119000e-01	5.486164e-02	5.486164e-02
8.000000e-01	1.000000e+00	6.345000e-01	6.796624e-02	6.796624e-02
1.000000e+00	1.200000e+00	7.381000e-01	7.909134e-02	7.909134e-02
1.200000e+00	1.400000e+00	8.494000e-01	9.102664e-02	9.102664e-02
1.400000e+00	1.600000e+00	9.401000e-01	1.007729e-01	1.007729e-01
1.600000e+00	1.800000e+00	9.842000e-01	1.055324e-01	1.055324e-01
1.800000e+00	2.000000e+00	1.049000e+00	1.122854e-01	1.122854e-01
2.000000e+00	2.200000e+00	1.073000e+00	1.154340e-01	1.154340e-01
2.200000e+00	2.400000e+00	1.058000e+00	1.135341e-01	1.135341e-01
2.400000e+00	2.600000e+00	1.071000e+00	1.157325e-01	1.157325e-01
2.600000e+00	2.800000e+00	1.065000e+00	1.148564e-01	1.148564e-01
2.800000e+00	3.000000e+00	1.026000e+00	1.111575e-01	1.111575e-01
3.000000e+00	3.200000e+00	1.015000e+00	1.104762e-01	1.104762e-01
3.200000e+00	3.400000e+00	9.471000e-01	1.032944e-01	1.032944e-01
3.400000e+00	3.600000e+00	8.862000e-01	9.711977e-02	9.711977e-02
3.600000e+00	3.800000e+00	8.685000e-01	9.600026e-02	9.600026e-02
3.800000e+00	4.000000e+00	8.060000e-01	9.006470e-02	9.006470e-02
4.000000e+00	5.000000e+00	7.401000e-01	8.068333e-02	8.068333e-02
5.000000e+00	6.000000e+00	6.021000e-01	6.893852e-02	6.893852e-02
6.000000e+00	8.000000e+00	4.303000e-01	5.134043e-02	5.134043e-02
8.000000e+00	1.000000e+01	3.614000e-01	5.066537e-02	5.066537e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d07-x01-y02
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d07-x01-y02
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.865670e-01	1.538213e-03	1.538213e-03
2.000000e-01	4.000000e-01	1.796226e-01	1.145395e-03	1.145395e-03
4.000000e-01	6.000000e-01	2.282349e-01	1.437985e-03	1.437985e-03
6.000000e-01	8.000000e-01	2.857389e-01	2.093154e-03	2.093154e-03
8.000000e-01	1.000000e+00	3.299504e-01	2.944386e-03	2.944386e-03
1.000000e+00	1.200000e+00	3.459686e-01	7.031981e-03	7.031981e-03
1.200000e+00	1.400000e+00	3.732253e-01	5.766490e-03	5.766490e-03
1.400000e+00	1.600000e+00	4.001227e-01	6.319515e-03	6.319515e-03
1.600000e+00	1.800000e+00	4.102174e-01	1.100978e-02	1.100978e-02
1.800000e+00	2.000000e+00	4.463646e-01	1.331753e-02	1.331753e-02
2.000000e+00	2.200000e+00	4.606794e-01	1.186074e-02	1.186074e-02
2.200000e+00	2.400000e+00	4.475568e-01	1.354561e-02	1.354561e-02
2.400000e+00	2.600000e+00	4.776941e-01	1.642675e-02	1.642675e-02
2.600000e+00	2.800000e+00	4.758593e-01	1.913388e-02	1.913388e-02
2.800000e+00	3.000000e+00	5.535353e-01	2.467775e-02	2.467775e-02
3.000000e+00	3.200000e+00	4.901884e-01	2.515672e-02	2.515672e-02
3.200000e+00	3.400000e+00	5.082495e-01	2.942561e-02	2.942561e-02
3.400000e+00	3.600000e+00	4.359450e-01	2.902256e-02	2.902256e-02
3.600000e+00	3.800000e+00	4.515456e-01	3.338433e-02	3.338433e-02
3.800000e+00	4.000000e+00	4.866346e-01	4.045388e-02	4.045388e-02
4.000000e+00	5.000000e+00	4.734506e-01	2.299358e-02	2.299358e-02
5.000000e+00	6.000000e+00	4.790516e-01	3.723640e-02	3.723640e-02
6.000000e+00	8.000000e+00	4.804804e-01	4.475062e-02	4.475062e-02
8.000000e+00	1.000000e+01	4.375045e-01	7.983241e-02	7.983241e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d07-x01-y02
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d07-x01-y02
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	2.068009e-01	1.547091e-03	1.547091e-03
2.000000e-01	4.000000e-01	2.058741e-01	1.116151e-03	1.116151e-03
4.000000e-01	6.000000e-01	2.748671e-01	1.541714e-03	1.541714e-03
6.000000e-01	8.000000e-01	3.730811e-01	2.390720e-03	2.390720e-03
8.000000e-01	1.000000e+00	4.777168e-01	3.643177e-03	3.643177e-03
1.000000e+00	1.200000e+00	5.675628e-01	5.184942e-03	5.184942e-03
1.200000e+00	1.400000e+00	6.821167e-01	7.368682e-03	7.368682e-03
1.400000e+00	1.600000e+00	7.737793e-01	9.859374e-03	9.859374e-03
1.600000e+00	1.800000e+00	8.923596e-01	1.336005e-02	1.336005e-02
1.800000e+00	2.000000e+00	9.751717e-01	1.691039e-02	1.691039e-02
2.000000e+00	2.200000e+00	1.031189e+00	2.090954e-02	2.090954e-02
2.200000e+00	2.400000e+00	1.098288e+00	2.581099e-02	2.581099e-02
2.400000e+00	2.600000e+00	1.126534e+00	3.053701e-02	3.053701e-02
2.600000e+00	2.800000e+00	1.146117e+00	3.569516e-02	3.569516e-02
2.800000e+00	3.000000e+00	1.216495e+00	4.244979e-02	4.244979e-02
3.000000e+00	3.200000e+00	1.113149e+00	4.466369e-02	4.466369e-02
3.200000e+00	3.400000e+00	1.184176e+00	5.396481e-02	5.396481e-02
3.400000e+00	3.600000e+00	1.203723e+00	6.129475e-02	6.129475e-02
3.600000e+00	3.800000e+00	1.125658e+00	6.412720e-02	6.412720e-02
3.800000e+00	4.000000e+00	1.230419e+00	8.026230e-02	8.026230e-02
4.000000e+00	5.000000e+00	1.113858e+00	4.538440e-02	4.538440e-02
5.000000e+00	6.000000e+00	1.021737e+00	6.493984e-02	6.493984e-02
6.000000e+00	8.000000e+00	1.026719e+00	8.339481e-02	8.339481e-02
8.000000e+00	1.000000e+01	8.170127e-01	1.340224e-01	1.340224e-01
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d07-x01-y02
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d07-x01-y02
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.568234e-01	1.283669e-03	1.283669e-03
2.000000e-01	4.000000e-01	1.601487e-01	9.081736e-04	9.081736e-04
4.000000e-01	6.000000e-01	1.867356e-01	1.043539e-03	1.043539e-03
6.000000e-01	8.000000e-01	2.205530e-01	1.338936e-03	1.338936e-03
8.000000e-01	1.000000e+00	2.493657e-01	1.729261e-03	1.729261e-03
1.000000e+00	1.200000e+00	2.642910e-01	2.183600e-03	2.183600e-03
1.200000e+00	1.400000e+00	2.775215e-01	2.629960e-03	2.629960e-03
1.400000e+00	1.600000e+00	2.945788e-01	3.307152e-03	3.307152e-03
1.600000e+00	1.800000e+00	3.072212e-01	4.087121e-03	4.087121e-03
1.800000e+00	2.000000e+00	3.057056e-01	4.894425e-03	4.894425e-03
2.000000e+00	2.200000e+00	3.158541e-01	6.008154e-03	6.008154e-03
2.200000e+00	2.400000e+00	3.314438e-01	7.313875e-03	7.313875e-03
2.400000e+00	2.600000e+00	3.468410e-01	1.050578e-02	1.050578e-02
2.600000e+00	2.800000e+00	3.392410e-01	1.032897e-02	1.032897e-02
2.800000e+00	3.000000e+00	3.168440e-01	3.114654e-02	3.114654e-02
3.000000e+00	3.200000e+00	3.684910e-01	1.482139e-02	1.482139e-02
3.200000e+00	3.400000e+00	3.844252e-01	1.768108e-02	1.768108e-02
3.400000e+00	3.600000e+00	3.890353e-01	2.067125e-02	2.067125e-02
3.600000e+00	3.800000e+00	3.755577e-01	2.265343e-02	2.265343e-02
3.800000e+00	4.000000e+00	4.379480e-01	2.964133e-02	2.964133e-02
4.000000e+00	5.000000e+00	4.418390e-01	1.763627e-02	1.763627e-02
5.000000e+00	6.000000e+00	4.535678e-01	2.971741e-02	2.971741e-02
6.000000e+00	8.000000e+00	4.664580e-01	4.032401e-02	4.032401e-02
8.000000e+00	1.000000e+01	5.128282e-01	8.558441e-02	8.558441e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d07-x01-y02
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d07-x01-y02
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	2.320585e-01	1.586340e-03	1.586340e-03
2.000000e-01	4.000000e-01	2.439677e-01	1.143941e-03	1.143941e-03
4.000000e-01	6.000000e-01	3.325771e-01	1.535310e-03	1.535310e-03
6.000000e-01	8.000000e-01	4.387703e-01	2.149568e-03	2.149568e-03
8.000000e-01	1.000000e+00	5.553089e-01	3.121148e-03	3.121148e-03
1.000000e+00	1.200000e+00	6.571422e-01	4.939154e-03	4.939154e-03
1.200000e+00	1.400000e+00	7.741511e-01	6.496559e-03	6.496559e-03
1.400000e+00	1.600000e+00	8.723306e-01	7.591971e-03	7.591971e-03
1.600000e+00	1.800000e+00	9.658877e-01	9.538297e-03	9.538297e-03
1.800000e+00	2.000000e+00	1.055028e+00	1.212720e-02	1.212720e-02
2.000000e+00	2.200000e+00	1.138233e+00	1.523763e-02	1.523763e-02
2.200000e+00	2.400000e+00	1.221339e+00	1.900932e-02	1.900932e-02
2.400000e+00	2.600000e+00	1.258247e+00	2.293539e-02	2.293539e-02
2.600000e+00	2.800000e+00	1.302379e+00	3.629808e-02	3.629808e-02
2.800000e+00	3.000000e+00	1.303683e+00	3.163432e-02	3.163432e-02
3.000000e+00	3.200000e+00	1.278891e+00	3.583315e-02	3.583315e-02
3.200000e+00	3.400000e+00	1.347560e+00	4.299518e-02	4.299518e-02
3.400000e+00	3.600000e+00	1.317119e+00	4.769703e-02	4.769703e-02
3.600000e+00	3.800000e+00	1.341495e+00	5.543729e-02	5.543729e-02
3.800000e+00	4.000000e+00	1.311443e+00	6.310707e-02	6.310707e-02
4.000000e+00	5.000000e+00	1.318556e+00	3.885920e-02	3.885920e-02
5.000000e+00	6.000000e+00	1.047872e+00	1.016482e-01	1.016482e-01
6.000000e+00	8.000000e+00	1.077605e+00	7.387405e-02	7.387405e-02
8.000000e+00	1.000000e+01	6.505250e-01	9.822830e-02	9.822830e-02
# END HISTO1D



==> finalplots/results_CMS_2011_S8978280_d08-x01-y02.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2011_S8978280/d08-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d08-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d08-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d08-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d08-x01-y02
XLabel=$p_T$ [GeV/$c$]
RatioPlotReference=/CMS_2011_S8978280/d08-x01-y02
YLabel=$N(\Xi^-)\, /\, N(\Lambda)$
DrawOnly=/CMS_2011_S8978280/d08-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d08-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d08-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d08-x01-y02 //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d08-x01-y02
RatioPlot=1
Title=$\Xi^- / \Lambda$ versus transverse momentum at $\sqrt{s}$ = 7 TeV
Legend=1
LogY=0
LegendXPos=0.05
YMax=0.36
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /CMS_2011_S8978280/d08-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2011_S8978280/d08-x01-y02
PolyMarker=*
Title=CMS Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	7.308000e-02	2.274887e-02	2.274887e-02
2.000000e-01	4.000000e-01	8.240000e-02	1.180353e-02	1.180353e-02
4.000000e-01	6.000000e-01	8.380000e-02	1.127156e-02	1.127156e-02
6.000000e-01	8.000000e-01	9.574000e-02	1.249410e-02	1.249410e-02
8.000000e-01	1.000000e+00	1.004000e-01	1.304952e-02	1.304952e-02
1.000000e+00	1.200000e+00	1.209000e-01	1.588616e-02	1.588616e-02
1.200000e+00	1.400000e+00	1.316000e-01	1.729566e-02	1.729566e-02
1.400000e+00	1.600000e+00	1.421000e-01	1.870855e-02	1.870855e-02
1.600000e+00	1.800000e+00	1.401000e-01	1.854400e-02	1.854400e-02
1.800000e+00	2.000000e+00	1.482000e-01	1.970406e-02	1.970406e-02
2.000000e+00	2.200000e+00	1.649000e-01	2.207306e-02	2.207306e-02
2.200000e+00	2.400000e+00	1.837000e-01	2.480202e-02	2.480202e-02
2.400000e+00	2.600000e+00	1.858000e-01	2.536632e-02	2.536632e-02
2.600000e+00	2.800000e+00	1.835000e-01	2.531600e-02	2.531600e-02
2.800000e+00	3.000000e+00	1.925000e-01	2.714719e-02	2.714719e-02
3.000000e+00	3.200000e+00	1.716000e-01	2.517936e-02	2.517936e-02
3.200000e+00	3.400000e+00	1.834000e-01	2.723417e-02	2.723417e-02
3.400000e+00	3.600000e+00	2.205000e-01	3.389410e-02	3.389410e-02
3.600000e+00	3.800000e+00	2.050000e-01	3.232089e-02	3.232089e-02
3.800000e+00	4.000000e+00	2.016000e-01	3.408240e-02	3.408240e-02
4.000000e+00	5.000000e+00	1.975000e-01	2.826676e-02	2.826676e-02
5.000000e+00	6.000000e+00	2.494000e-01	4.412913e-02	4.412913e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d08-x01-y02
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/default.yoda/CMS_2011_S8978280/d08-x01-y02
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.456427e-02	1.423904e-03	1.423904e-03
2.000000e-01	4.000000e-01	5.032630e-02	1.289618e-03	1.289618e-03
4.000000e-01	6.000000e-01	5.939253e-02	1.436866e-03	1.436866e-03
6.000000e-01	8.000000e-01	6.149045e-02	1.656908e-03	1.656908e-03
8.000000e-01	1.000000e+00	6.499237e-02	2.019797e-03	2.019797e-03
1.000000e+00	1.200000e+00	6.728170e-02	2.785794e-03	2.785794e-03
1.200000e+00	1.400000e+00	7.225966e-02	3.288957e-03	3.288957e-03
1.400000e+00	1.600000e+00	7.536292e-02	3.836636e-03	3.836636e-03
1.600000e+00	1.800000e+00	8.360357e-02	4.771443e-03	4.771443e-03
1.800000e+00	2.000000e+00	7.411873e-02	5.317800e-03	5.317800e-03
2.000000e+00	2.200000e+00	7.835566e-02	6.500200e-03	6.500200e-03
2.200000e+00	2.400000e+00	8.162725e-02	7.457838e-03	7.457838e-03
2.400000e+00	2.600000e+00	7.295489e-02	7.907601e-03	7.907601e-03
2.600000e+00	2.800000e+00	9.224718e-02	1.036696e-02	1.036696e-02
2.800000e+00	3.000000e+00	8.617030e-02	1.095661e-02	1.095661e-02
3.000000e+00	3.200000e+00	7.932741e-02	1.201185e-02	1.201185e-02
3.200000e+00	3.400000e+00	9.376335e-02	1.631395e-02	1.631395e-02
3.400000e+00	3.600000e+00	9.237822e-02	1.992856e-02	1.992856e-02
3.600000e+00	3.800000e+00	6.857608e-02	1.569599e-02	1.569599e-02
3.800000e+00	4.000000e+00	8.417562e-02	1.880353e-02	1.880353e-02
4.000000e+00	5.000000e+00	9.078612e-02	1.363019e-02	1.363019e-02
5.000000e+00	6.000000e+00	5.942844e-02	1.430159e-02	1.430159e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d08-x01-y02
LineColor=orange
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/baryonic.yoda/CMS_2011_S8978280/d08-x01-y02
Title=baryonic reconnection
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.337105e-02	1.264861e-03	1.264861e-03
2.000000e-01	4.000000e-01	4.076329e-02	1.010727e-03	1.010727e-03
4.000000e-01	6.000000e-01	4.718487e-02	1.115483e-03	1.115483e-03
6.000000e-01	8.000000e-01	4.497134e-02	1.183763e-03	1.183763e-03
8.000000e-01	1.000000e+00	4.306400e-02	1.349980e-03	1.349980e-03
1.000000e+00	1.200000e+00	3.844879e-02	1.488940e-03	1.488940e-03
1.200000e+00	1.400000e+00	3.511670e-02	1.581288e-03	1.581288e-03
1.400000e+00	1.600000e+00	3.379513e-02	1.805578e-03	1.805578e-03
1.600000e+00	1.800000e+00	3.402090e-02	2.087956e-03	2.087956e-03
1.800000e+00	2.000000e+00	3.104989e-02	2.142332e-03	2.142332e-03
2.000000e+00	2.200000e+00	3.447924e-02	2.703045e-03	2.703045e-03
2.200000e+00	2.400000e+00	3.586044e-02	3.123512e-03	3.123512e-03
2.400000e+00	2.600000e+00	3.403334e-02	3.584480e-03	3.584480e-03
2.600000e+00	2.800000e+00	3.570469e-02	4.110446e-03	4.110446e-03
2.800000e+00	3.000000e+00	3.281703e-02	4.121073e-03	4.121073e-03
3.000000e+00	3.200000e+00	3.845720e-02	5.360311e-03	5.360311e-03
3.200000e+00	3.400000e+00	4.126073e-02	6.295215e-03	6.295215e-03
3.400000e+00	3.600000e+00	5.028805e-02	7.757003e-03	7.757003e-03
3.600000e+00	3.800000e+00	4.771776e-02	9.511969e-03	9.511969e-03
3.800000e+00	4.000000e+00	6.618144e-02	1.258462e-02	1.258462e-02
4.000000e+00	5.000000e+00	5.102844e-02	6.103049e-03	6.103049e-03
5.000000e+00	6.000000e+00	6.058738e-02	1.112073e-02	1.112073e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d08-x01-y02
LineColor={[rgb]{0.0,0.4,0.6}}
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/split.yoda/CMS_2011_S8978280/d08-x01-y02
Title=$g\to s\bar{s}$ splittings
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	1.665084e-02	1.006316e-03	1.006316e-03
2.000000e-01	4.000000e-01	1.946913e-02	7.350938e-04	7.350938e-04
4.000000e-01	6.000000e-01	2.312247e-02	7.953725e-04	7.953725e-04
6.000000e-01	8.000000e-01	2.323475e-02	8.576030e-04	8.576030e-04
8.000000e-01	1.000000e+00	1.841762e-02	3.496280e-03	3.496280e-03
1.000000e+00	1.200000e+00	2.235347e-02	1.059544e-03	1.059544e-03
1.200000e+00	1.400000e+00	2.517049e-02	1.386996e-03	1.386996e-03
1.400000e+00	1.600000e+00	2.366921e-02	1.547064e-03	1.547064e-03
1.600000e+00	1.800000e+00	2.375900e-02	1.756050e-03	1.756050e-03
1.800000e+00	2.000000e+00	2.392371e-02	2.168045e-03	2.168045e-03
2.000000e+00	2.200000e+00	2.786162e-02	2.921975e-03	2.921975e-03
2.200000e+00	2.400000e+00	2.507122e-02	3.115783e-03	3.115783e-03
2.400000e+00	2.600000e+00	2.398236e-02	3.504392e-03	3.504392e-03
2.600000e+00	2.800000e+00	3.620605e-02	5.340404e-03	5.340404e-03
2.800000e+00	3.000000e+00	2.644233e-02	5.610065e-03	5.610065e-03
3.000000e+00	3.200000e+00	2.201068e-02	4.741578e-03	4.741578e-03
3.200000e+00	3.400000e+00	2.293352e-02	5.832777e-03	5.832777e-03
3.400000e+00	3.600000e+00	3.062400e-02	7.583444e-03	7.583444e-03
3.600000e+00	3.800000e+00	2.753240e-02	8.309182e-03	8.309182e-03
3.800000e+00	4.000000e+00	2.307042e-02	7.889948e-03	7.889948e-03
4.000000e+00	5.000000e+00	3.063352e-02	5.772771e-03	5.772771e-03
5.000000e+00	6.000000e+00	4.138434e-02	1.075266e-02	1.075266e-02
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d08-x01-y02
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/NSD/new-tune.yoda/CMS_2011_S8978280/d08-x01-y02
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	4.553761e-02	1.335817e-03	1.335817e-03
2.000000e-01	4.000000e-01	5.425961e-02	1.010653e-03	1.010653e-03
4.000000e-01	6.000000e-01	6.702741e-02	1.059844e-03	1.059844e-03
6.000000e-01	8.000000e-01	7.638517e-02	1.167152e-03	1.167152e-03
8.000000e-01	1.000000e+00	8.653193e-02	1.770950e-03	1.770950e-03
1.000000e+00	1.200000e+00	1.000730e-01	1.685729e-03	1.685729e-03
1.200000e+00	1.400000e+00	1.132912e-01	1.931794e-03	1.931794e-03
1.400000e+00	1.600000e+00	1.199174e-01	2.253467e-03	2.253467e-03
1.600000e+00	1.800000e+00	1.296240e-01	2.705708e-03	2.705708e-03
1.800000e+00	2.000000e+00	1.398365e-01	3.218291e-03	3.218291e-03
2.000000e+00	2.200000e+00	1.483412e-01	3.824269e-03	3.824269e-03
2.200000e+00	2.400000e+00	1.359811e-01	4.034053e-03	4.034053e-03
2.400000e+00	2.600000e+00	1.430394e-01	4.850518e-03	4.850518e-03
2.600000e+00	2.800000e+00	1.485740e-01	5.979931e-03	5.979931e-03
2.800000e+00	3.000000e+00	1.429591e-01	6.319949e-03	6.319949e-03
3.000000e+00	3.200000e+00	1.685780e-01	8.146529e-03	8.146529e-03
3.200000e+00	3.400000e+00	1.584860e-01	8.889152e-03	8.889152e-03
3.400000e+00	3.600000e+00	1.466237e-01	9.798684e-03	9.798684e-03
3.600000e+00	3.800000e+00	1.756965e-01	1.208100e-02	1.208100e-02
3.800000e+00	4.000000e+00	1.686734e-01	1.447695e-02	1.447695e-02
4.000000e+00	5.000000e+00	1.546283e-01	8.104481e-03	8.104481e-03
5.000000e+00	6.000000e+00	1.761170e-01	2.252996e-02	2.252996e-02
# END HISTO1D



==> finalplots/tune1_ALICE_2010_S8625980_d03-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/ALICE_2010_S8625980/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/tune1/default.yoda/ALICE_2010_S8625980/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/tune1/new-tune.yoda/ALICE_2010_S8625980/d03-x01-y01
DrawOnly=/ALICE_2010_S8625980/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/tune1/default.yoda/ALICE_2010_S8625980/d03-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/tune1/new-tune.yoda/ALICE_2010_S8625980/d03-x01-y01
Title=Charged Multiplicity $\sqrt(s)=7$ TeV
RatioPlotReference=/ALICE_2010_S8625980/d03-x01-y01
RatioPlot=1
LogY=1
XLabel=$N_\text{ch}$
YLabel=$\text{d}N/\text{d}N_\text{ch}$
Legend=1
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /ALICE_2010_S8625980/d03-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ALICE_2010_S8625980/d03-x01-y01
PolyMarker=*
Title=ALICE Data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	6.201100e-02	2.329460e-03	2.329460e-03
1.500000e+00	2.500000e+00	7.294300e-02	2.453052e-03	2.453052e-03
2.500000e+00	3.500000e+00	7.077100e-02	1.762023e-03	1.762023e-03
3.500000e+00	4.500000e+00	6.724500e-02	1.626168e-03	1.626168e-03
4.500000e+00	5.500000e+00	6.283400e-02	1.474093e-03	1.474093e-03
5.500000e+00	6.500000e+00	5.738300e-02	1.357232e-03	1.357232e-03
6.500000e+00	7.500000e+00	5.149900e-02	1.228739e-03	1.228739e-03
7.500000e+00	8.500000e+00	4.591000e-02	1.104966e-03	1.104966e-03
8.500000e+00	9.500000e+00	4.110900e-02	9.991536e-04	9.991536e-04
9.500000e+00	1.050000e+01	3.695400e-02	9.076618e-04	9.076618e-04
1.050000e+01	1.150000e+01	3.359000e-02	8.346311e-04	8.346311e-04
1.150000e+01	1.250000e+01	3.072900e-02	7.728189e-04	7.728189e-04
1.250000e+01	1.350000e+01	2.853900e-02	7.263897e-04	7.263897e-04
1.350000e+01	1.450000e+01	2.657500e-02	6.853087e-04	6.853087e-04
1.450000e+01	1.550000e+01	2.465300e-02	6.444176e-04	6.444176e-04
1.550000e+01	1.650000e+01	2.290000e-02	6.074249e-04	6.074249e-04
1.650000e+01	1.750000e+01	2.132500e-02	5.741960e-04	5.741960e-04
1.750000e+01	1.850000e+01	1.976800e-02	5.412255e-04	5.412255e-04
1.850000e+01	1.950000e+01	1.856100e-02	5.169536e-04	5.169536e-04
1.950000e+01	2.050000e+01	1.718700e-02	4.879057e-04	4.879057e-04
2.050000e+01	2.150000e+01	1.604000e-02	4.639677e-04	4.639677e-04
2.150000e+01	2.250000e+01	1.483600e-02	4.373214e-04	4.373214e-04
2.250000e+01	2.350000e+01	1.372600e-02	4.136496e-04	4.136496e-04
2.350000e+01	2.450000e+01	1.257600e-02	3.872209e-04	3.872209e-04
2.450000e+01	2.550000e+01	1.148100e-02	3.615812e-04	3.615812e-04
2.550000e+01	2.650000e+01	1.039300e-02	3.345265e-04	3.345265e-04
2.650000e+01	2.750000e+01	9.502000e-03	3.140064e-04	3.140064e-04
2.750000e+01	2.850000e+01	8.776000e-03	2.976172e-04	2.976172e-04
2.850000e+01	2.950000e+01	8.024000e-03	2.785390e-04	2.785390e-04
2.950000e+01	3.050000e+01	7.452000e-03	2.665371e-04	2.665371e-04
3.050000e+01	3.150000e+01	6.851000e-03	2.571575e-04	2.571575e-04
3.150000e+01	3.250000e+01	6.428000e-03	2.504596e-04	2.504596e-04
3.250000e+01	3.350000e+01	5.940000e-03	2.393533e-04	2.393533e-04
3.350000e+01	3.450000e+01	5.515000e-03	2.332595e-04	2.332595e-04
3.450000e+01	3.550000e+01	5.102000e-03	2.263559e-04	2.263559e-04
3.550000e+01	3.650000e+01	4.690000e-03	2.192442e-04	2.192442e-04
3.650000e+01	3.750000e+01	4.162000e-03	2.040221e-04	2.040221e-04
3.750000e+01	3.850000e+01	3.811000e-03	1.960102e-04	1.960102e-04
3.850000e+01	3.950000e+01	3.389000e-03	1.824089e-04	1.824089e-04
3.950000e+01	4.050000e+01	3.071000e-03	1.742010e-04	1.742010e-04
4.050000e+01	4.150000e+01	2.708000e-03	1.624315e-04	1.624315e-04
4.150000e+01	4.250000e+01	2.422000e-03	1.528954e-04	1.528954e-04
4.250000e+01	4.350000e+01	2.184000e-03	1.436802e-04	1.436802e-04
4.350000e+01	4.450000e+01	1.968000e-03	1.364991e-04	1.364991e-04
4.450000e+01	4.550000e+01	1.860000e-03	1.344656e-04	1.344656e-04
4.550000e+01	4.650000e+01	1.650000e-03	1.238467e-04	1.238467e-04
4.650000e+01	4.750000e+01	1.577000e-03	1.244709e-04	1.244709e-04
4.750000e+01	4.850000e+01	1.387000e-03	1.132299e-04	1.132299e-04
4.850000e+01	4.950000e+01	1.254000e-03	1.087060e-04	1.087060e-04
4.950000e+01	5.050000e+01	1.118000e-03	1.023035e-04	1.023035e-04
5.050000e+01	5.150000e+01	1.037000e-03	9.808160e-05	9.808160e-05
5.150000e+01	5.250000e+01	9.420000e-04	9.577578e-05	9.577578e-05
5.250000e+01	5.350000e+01	8.230000e-04	8.786353e-05	8.786353e-05
5.350000e+01	5.450000e+01	7.360000e-04	8.287943e-05	8.287943e-05
5.450000e+01	5.550000e+01	6.540000e-04	7.723341e-05	7.723341e-05
5.550000e+01	5.650000e+01	5.790000e-04	7.158911e-05	7.158911e-05
5.650000e+01	5.750000e+01	5.120000e-04	6.594695e-05	6.594695e-05
5.750000e+01	5.850000e+01	4.900000e-04	6.726812e-05	6.726812e-05
5.850000e+01	5.950000e+01	4.500000e-04	6.648308e-05	6.648308e-05
5.950000e+01	6.050000e+01	3.550000e-04	5.517246e-05	5.517246e-05
6.050000e+01	6.250000e+01	2.960000e-04	4.742362e-05	4.742362e-05
6.250000e+01	6.450000e+01	2.650000e-04	4.742362e-05	4.742362e-05
6.450000e+01	6.650000e+01	1.930000e-04	4.103657e-05	4.103657e-05
6.650000e+01	6.850000e+01	1.600000e-04	3.606938e-05	3.606938e-05
6.850000e+01	7.050000e+01	1.260000e-04	2.973214e-05	2.973214e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/tune1/default.yoda/ALICE_2010_S8625980/d03-x01-y01
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/tune1/default.yoda/ALICE_2010_S8625980/d03-x01-y01
ScaledBy=1.64780563413733160e-06
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	4.801384e-02	2.918690e-04	2.918690e-04
1.500000e+00	2.500000e+00	6.608571e-02	3.481899e-04	3.481899e-04
2.500000e+00	3.500000e+00	7.897932e-02	3.808824e-04	3.808824e-04
3.500000e+00	4.500000e+00	8.226314e-02	4.045452e-04	4.045452e-04
4.500000e+00	5.500000e+00	7.918686e-02	3.833248e-04	3.833248e-04
5.500000e+00	6.500000e+00	7.031828e-02	3.595884e-04	3.595884e-04
6.500000e+00	7.500000e+00	6.144754e-02	3.361506e-04	3.361506e-04
7.500000e+00	8.500000e+00	5.267160e-02	3.144427e-04	3.144427e-04
8.500000e+00	9.500000e+00	4.441477e-02	2.889726e-04	2.889726e-04
9.500000e+00	1.050000e+01	3.740056e-02	2.614488e-04	2.614488e-04
1.050000e+01	1.150000e+01	3.202915e-02	2.427196e-04	2.427196e-04
1.150000e+01	1.250000e+01	2.759184e-02	2.685759e-04	2.685759e-04
1.250000e+01	1.350000e+01	2.473008e-02	2.133537e-04	2.133537e-04
1.350000e+01	1.450000e+01	2.251173e-02	2.034765e-04	2.034765e-04
1.450000e+01	1.550000e+01	2.022168e-02	1.941787e-04	1.941787e-04
1.550000e+01	1.650000e+01	1.827664e-02	1.823514e-04	1.823514e-04
1.650000e+01	1.750000e+01	1.651282e-02	1.740892e-04	1.740892e-04
1.750000e+01	1.850000e+01	1.510661e-02	1.665495e-04	1.665495e-04
1.850000e+01	1.950000e+01	1.412292e-02	1.606119e-04	1.606119e-04
1.950000e+01	2.050000e+01	1.291713e-02	1.523981e-04	1.523981e-04
2.050000e+01	2.150000e+01	1.215846e-02	1.499929e-04	1.499929e-04
2.150000e+01	2.250000e+01	1.136681e-02	1.455726e-04	1.455726e-04
2.250000e+01	2.350000e+01	1.052907e-02	1.392926e-04	1.392926e-04
2.350000e+01	2.450000e+01	9.771378e-03	1.342223e-04	1.342223e-04
2.450000e+01	2.550000e+01	9.001767e-03	1.287555e-04	1.287555e-04
2.550000e+01	2.650000e+01	8.405779e-03	1.245290e-04	1.245290e-04
2.650000e+01	2.750000e+01	8.035610e-03	1.223928e-04	1.223928e-04
2.750000e+01	2.850000e+01	7.458827e-03	1.184529e-04	1.184529e-04
2.850000e+01	2.950000e+01	7.110591e-03	1.134104e-04	1.134104e-04
2.950000e+01	3.050000e+01	6.595091e-03	1.100077e-04	1.100077e-04
3.050000e+01	3.150000e+01	6.137260e-03	1.064411e-04	1.064411e-04
3.150000e+01	3.250000e+01	5.568087e-03	1.013518e-04	1.013518e-04
3.250000e+01	3.350000e+01	5.379774e-03	1.005447e-04	1.005447e-04
3.350000e+01	3.450000e+01	5.001175e-03	9.693712e-05	9.693712e-05
3.450000e+01	3.550000e+01	4.638580e-03	9.286000e-05	9.286000e-05
3.550000e+01	3.650000e+01	4.330797e-03	8.969438e-05	8.969438e-05
3.650000e+01	3.750000e+01	3.962113e-03	8.571859e-05	8.571859e-05
3.750000e+01	3.850000e+01	3.951104e-03	8.563771e-05	8.563771e-05
3.850000e+01	3.950000e+01	3.541558e-03	8.061041e-05	8.061041e-05
3.950000e+01	4.050000e+01	3.238710e-03	7.671637e-05	7.671637e-05
4.050000e+01	4.150000e+01	3.045462e-03	7.513513e-05	7.513513e-05
4.150000e+01	4.250000e+01	2.793875e-03	7.828801e-05	7.828801e-05
4.250000e+01	4.350000e+01	2.729045e-03	7.120355e-05	7.120355e-05
4.350000e+01	4.450000e+01	2.486600e-03	6.775935e-05	6.775935e-05
4.450000e+01	4.550000e+01	2.371624e-03	6.627712e-05	6.627712e-05
4.550000e+01	4.650000e+01	2.169651e-03	6.274714e-05	6.274714e-05
4.650000e+01	4.750000e+01	1.988664e-03	6.085465e-05	6.085465e-05
4.750000e+01	4.850000e+01	1.798308e-03	5.820765e-05	5.820765e-05
4.850000e+01	4.950000e+01	1.682847e-03	5.567363e-05	5.567363e-05
4.950000e+01	5.050000e+01	1.537883e-03	5.399964e-05	5.399964e-05
5.050000e+01	5.150000e+01	1.406836e-03	5.026690e-05	5.026690e-05
5.150000e+01	5.250000e+01	1.355450e-03	5.035713e-05	5.035713e-05
5.250000e+01	5.350000e+01	1.223007e-03	4.836318e-05	4.836318e-05
5.350000e+01	5.450000e+01	1.117280e-03	4.534822e-05	4.534822e-05
5.450000e+01	5.550000e+01	9.521664e-04	4.122505e-05	4.122505e-05
5.550000e+01	5.650000e+01	9.079098e-04	4.119652e-05	4.119652e-05
5.650000e+01	5.750000e+01	9.160806e-04	4.081521e-05	4.081521e-05
5.750000e+01	5.850000e+01	7.249433e-04	3.572180e-05	3.572180e-05
5.850000e+01	5.950000e+01	7.446258e-04	3.690119e-05	3.690119e-05
5.950000e+01	6.050000e+01	6.692445e-04	3.439144e-05	3.439144e-05
6.050000e+01	6.250000e+01	5.521625e-04	2.236985e-05	2.236985e-05
6.250000e+01	6.450000e+01	4.899033e-04	2.117052e-05	2.117052e-05
6.450000e+01	6.650000e+01	4.007257e-04	1.920298e-05	1.920298e-05
6.650000e+01	6.850000e+01	3.647393e-04	1.833581e-05	1.833581e-05
6.850000e+01	7.050000e+01	2.949746e-04	1.634770e-05	1.634770e-05
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/tune1/new-tune.yoda/ALICE_2010_S8625980/d03-x01-y01
IsRef=1
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/tune1/new-tune.yoda/ALICE_2010_S8625980/d03-x01-y01
ScaledBy=1.63975930194469714e-06
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	4.312664e-02	2.742187e-04	2.742187e-04
1.500000e+00	2.500000e+00	5.868095e-02	3.263040e-04	3.263040e-04
2.500000e+00	3.500000e+00	6.935168e-02	3.543689e-04	3.543689e-04
3.500000e+00	4.500000e+00	7.256534e-02	3.634827e-04	3.634827e-04
4.500000e+00	5.500000e+00	6.951956e-02	3.701554e-04	3.701554e-04
5.500000e+00	6.500000e+00	6.270140e-02	3.377244e-04	3.377244e-04
6.500000e+00	7.500000e+00	5.616063e-02	3.196725e-04	3.196725e-04
7.500000e+00	8.500000e+00	4.929028e-02	3.103095e-04	3.103095e-04
8.500000e+00	9.500000e+00	4.295126e-02	2.797559e-04	2.797559e-04
9.500000e+00	1.050000e+01	3.842952e-02	2.669307e-04	2.669307e-04
1.050000e+01	1.150000e+01	3.500464e-02	2.531022e-04	2.531022e-04
1.150000e+01	1.250000e+01	3.192632e-02	2.425059e-04	2.425059e-04
1.250000e+01	1.350000e+01	2.873694e-02	2.284093e-04	2.284093e-04
1.350000e+01	1.450000e+01	2.637980e-02	2.196029e-04	2.196029e-04
1.450000e+01	1.550000e+01	2.364641e-02	2.793911e-04	2.793911e-04
1.550000e+01	1.650000e+01	2.232027e-02	2.032595e-04	2.032595e-04
1.650000e+01	1.750000e+01	2.086301e-02	1.949677e-04	1.949677e-04
1.750000e+01	1.850000e+01	1.903545e-02	1.859114e-04	1.859114e-04
1.850000e+01	1.950000e+01	1.768871e-02	1.798487e-04	1.798487e-04
1.950000e+01	2.050000e+01	1.683417e-02	1.759242e-04	1.759242e-04
2.050000e+01	2.150000e+01	1.556997e-02	1.689111e-04	1.689111e-04
2.150000e+01	2.250000e+01	1.449267e-02	1.646231e-04	1.646231e-04
2.250000e+01	2.350000e+01	1.336235e-02	1.569966e-04	1.569966e-04
2.350000e+01	2.450000e+01	1.244066e-02	1.500869e-04	1.500869e-04
2.450000e+01	2.550000e+01	1.147737e-02	1.435196e-04	1.435196e-04
2.550000e+01	2.650000e+01	1.051570e-02	1.390606e-04	1.390606e-04
2.650000e+01	2.750000e+01	9.998309e-03	1.381537e-04	1.381537e-04
2.750000e+01	2.850000e+01	9.044465e-03	1.296314e-04	1.296314e-04
2.850000e+01	2.950000e+01	8.495999e-03	1.250480e-04	1.250480e-04
2.950000e+01	3.050000e+01	8.055428e-03	1.216211e-04	1.216211e-04
3.050000e+01	3.150000e+01	7.158125e-03	1.136075e-04	1.136075e-04
3.150000e+01	3.250000e+01	6.779979e-03	1.112333e-04	1.112333e-04
3.250000e+01	3.350000e+01	6.360466e-03	1.095933e-04	1.095933e-04
3.350000e+01	3.450000e+01	5.648139e-03	1.023239e-04	1.023239e-04
3.450000e+01	3.550000e+01	5.183590e-03	9.827437e-05	9.827437e-05
3.550000e+01	3.650000e+01	4.849599e-03	9.433451e-05	9.433451e-05
3.650000e+01	3.750000e+01	4.434263e-03	9.181717e-05	9.181717e-05
3.750000e+01	3.850000e+01	4.055092e-03	8.735304e-05	8.735304e-05
3.850000e+01	3.950000e+01	3.703242e-03	8.124614e-05	8.124614e-05
3.950000e+01	4.050000e+01	3.355038e-03	7.826727e-05	7.826727e-05
4.050000e+01	4.150000e+01	3.166433e-03	7.659811e-05	7.659811e-05
4.150000e+01	4.250000e+01	2.901369e-03	7.383217e-05	7.383217e-05
4.250000e+01	4.350000e+01	2.405003e-03	6.703736e-05	6.703736e-05
4.350000e+01	4.450000e+01	2.338585e-03	6.497633e-05	6.497633e-05
4.450000e+01	4.550000e+01	2.004727e-03	6.049464e-05	6.049464e-05
4.550000e+01	4.650000e+01	1.793222e-03	5.691618e-05	5.691618e-05
4.650000e+01	4.750000e+01	1.679487e-03	5.592971e-05	5.592971e-05
4.750000e+01	4.850000e+01	1.601868e-03	5.449091e-05	5.449091e-05
4.850000e+01	4.950000e+01	1.402132e-03	5.120975e-05	5.120975e-05
4.950000e+01	5.050000e+01	1.272980e-03	4.811574e-05	4.811574e-05
5.050000e+01	5.150000e+01	1.027676e-03	4.264432e-05	4.264432e-05
5.150000e+01	5.250000e+01	1.016869e-03	4.421050e-05	4.421050e-05
5.250000e+01	5.350000e+01	8.621159e-04	3.896249e-05	3.896249e-05
5.350000e+01	5.450000e+01	7.794104e-04	3.778539e-05	3.778539e-05
5.450000e+01	5.550000e+01	7.142704e-04	3.540370e-05	3.540370e-05
5.550000e+01	5.650000e+01	6.120398e-04	3.374522e-05	3.374522e-05
5.650000e+01	5.750000e+01	5.294197e-04	3.076544e-05	3.076544e-05
5.750000e+01	5.850000e+01	5.000559e-04	3.127385e-05	3.127385e-05
5.850000e+01	5.950000e+01	4.245927e-04	3.048675e-05	3.048675e-05
5.950000e+01	6.050000e+01	3.963661e-04	2.636144e-05	2.636144e-05
6.050000e+01	6.250000e+01	2.997452e-04	1.654660e-05	1.654660e-05
6.250000e+01	6.450000e+01	2.309242e-04	1.457856e-05	1.457856e-05
6.450000e+01	6.650000e+01	1.667418e-04	1.251744e-05	1.251744e-05
6.650000e+01	6.850000e+01	1.322582e-04	1.079208e-05	1.079208e-05
6.850000e+01	7.050000e+01	9.929245e-05	8.725052e-06	8.725052e-06
# END HISTO1D



==> finalplots/tune1_ATLAS_2010_S8918562_d19-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/ATLAS_2010_S8918562/d19-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/tune1/default.yoda/ATLAS_2010_S8918562/d19-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/tune1/new-tune.yoda/ATLAS_2010_S8918562/d19-x01-y01
XLabel=$N_\text{ch}$
RatioPlotReference=/ATLAS_2010_S8918562/d19-x01-y01
YLabel=$1/\sigma \, \mathrm{d}\sigma/\mathrm{d}N_\text{ch}$
Title=Charged multiplicity $\ge 2$ at 7\,TeV, track $p_\perp > 100\,\text{MeV}$
DrawOnly=/ATLAS_2010_S8918562/d19-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/tune1/default.yoda/ATLAS_2010_S8918562/d19-x01-y01 //itp/fast/patrick/paper/colourreconnection/plots/tune1/new-tune.yoda/ATLAS_2010_S8918562/d19-x01-y01
RatioPlot=1
FullRange=1
Legend=1
LogY=1
# END PLOT

# BEGIN SPECIAL /Colours/Label
\rput[tl](0.05,0.15){\textcolor{gray}{{\bf Herwig 7}}}
# END SPECIAL

# BEGIN HISTO1D /ATLAS_2010_S8918562/d19-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2010_S8918562/d19-x01-y01
PolyMarker=*
Title=ATLAS Data
# xlow	 xhigh	 val	 errminus	 errplus
1.500000e+00	2.500000e+00	2.045000e-02	6.906519e-04	6.606815e-04
2.500000e+00	3.500000e+00	2.242000e-02	7.510659e-04	7.510659e-04
3.500000e+00	4.500000e+00	2.494000e-02	8.414868e-04	8.414868e-04
4.500000e+00	5.500000e+00	2.701000e-02	8.814193e-04	8.814193e-04
5.500000e+00	6.500000e+00	2.876000e-02	8.814193e-04	8.814193e-04
6.500000e+00	7.500000e+00	3.002000e-02	8.514693e-04	8.414868e-04
7.500000e+00	8.500000e+00	3.108000e-02	8.315047e-04	7.716217e-04
8.500000e+00	9.500000e+00	3.166000e-02	8.321658e-04	6.826419e-04
9.500000e+00	1.050000e+01	3.178000e-02	8.221922e-04	5.731492e-04
1.050000e+01	1.150000e+01	3.132000e-02	7.823043e-04	4.638965e-04
1.150000e+01	1.250000e+01	3.020000e-02	7.117584e-04	3.535534e-04
1.250000e+01	1.350000e+01	2.884000e-02	6.419502e-04	2.549510e-04
1.350000e+01	1.450000e+01	2.718000e-02	5.522681e-04	1.868154e-04
1.450000e+01	1.550000e+01	2.545000e-02	4.825971e-04	1.300000e-04
1.550000e+01	1.650000e+01	2.379000e-02	4.229657e-04	1.029563e-04
1.650000e+01	1.750000e+01	2.233000e-02	3.733631e-04	8.602325e-05
1.750000e+01	1.850000e+01	2.095000e-02	3.337664e-04	7.810250e-05
1.850000e+01	1.950000e+01	1.979000e-02	2.927456e-04	6.403124e-05
1.950000e+01	2.050000e+01	1.880000e-02	2.729469e-04	6.403124e-05
2.050000e+01	2.150000e+01	1.791000e-02	2.433105e-04	6.403124e-05
2.150000e+01	2.250000e+01	1.714000e-02	2.236068e-04	6.403124e-05
2.250000e+01	2.350000e+01	1.645000e-02	2.137756e-04	5.656854e-05
2.350000e+01	2.450000e+01	1.588000e-02	1.941649e-04	5.656854e-05
2.450000e+01	2.550000e+01	1.530000e-02	1.843909e-04	5.000000e-05
2.550000e+01	2.650000e+01	1.473000e-02	1.746425e-04	5.000000e-05
2.650000e+01	2.750000e+01	1.421000e-02	1.649242e-04	4.472136e-05
2.750000e+01	2.850000e+01	1.371000e-02	1.552417e-04	4.123106e-05
2.850000e+01	2.950000e+01	1.337000e-02	1.456022e-04	4.123106e-05
2.950000e+01	3.050000e+01	1.291000e-02	1.456022e-04	4.000000e-05
3.050000e+01	3.150000e+01	1.243000e-02	1.334166e-04	3.000000e-05
3.150000e+01	3.250000e+01	1.211000e-02	1.334166e-04	3.162278e-05
3.250000e+01	3.350000e+01	1.170000e-02	1.236932e-04	3.605551e-05
3.350000e+01	3.450000e+01	1.130000e-02	1.236932e-04	3.605551e-05
3.450000e+01	3.550000e+01	1.098000e-02	1.140175e-04	4.242641e-05
3.550000e+01	3.650000e+01	1.063000e-02	1.140175e-04	5.000000e-05
3.650000e+01	3.750000e+01	1.032000e-02	1.044031e-04	5.000000e-05
3.750000e+01	3.850000e+01	9.980000e-03	9.708244e-05	5.883026e-05
3.850000e+01	3.950000e+01	9.667000e-03	9.141663e-05	6.400781e-05
3.950000e+01	4.050000e+01	9.336000e-03	8.637708e-05	6.887670e-05
4.050000e+01	4.150000e+01	9.050000e-03	8.450444e-05	7.432362e-05
4.150000e+01	4.250000e+01	8.759000e-03	8.415462e-05	7.854935e-05
4.250000e+01	4.350000e+01	8.516000e-03	8.603488e-05	8.228001e-05
4.350000e+01	4.450000e+01	8.268000e-03	8.759566e-05	8.664872e-05
4.450000e+01	4.550000e+01	7.999000e-03	9.139475e-05	9.139475e-05
4.550000e+01	4.650000e+01	7.723000e-03	9.492102e-05	9.492102e-05
4.650000e+01	4.750000e+01	7.459000e-03	9.876234e-05	9.972462e-05
4.750000e+01	4.850000e+01	7.259000e-03	1.035809e-04	1.045466e-04
4.850000e+01	4.950000e+01	7.023000e-03	1.072007e-04	1.091421e-04
4.950000e+01	5.050000e+01	6.813000e-03	1.120580e-04	1.159526e-04
5.050000e+01	5.150000e+01	6.614000e-03	1.157325e-04	1.215977e-04
5.150000e+01	5.250000e+01	6.349000e-03	1.176860e-04	1.264951e-04
5.250000e+01	5.350000e+01	6.143000e-03	1.204159e-04	1.321968e-04
5.350000e+01	5.450000e+01	5.939000e-03	1.223765e-04	1.371167e-04
5.450000e+01	5.550000e+01	5.723000e-03	1.243382e-04	1.430280e-04
5.550000e+01	5.650000e+01	5.557000e-03	1.270984e-04	1.487884e-04
5.650000e+01	5.750000e+01	5.345000e-03	1.280820e-04	1.537303e-04
5.750000e+01	5.850000e+01	5.162000e-03	1.298769e-04	1.595243e-04
5.850000e+01	5.950000e+01	4.968000e-03	1.318484e-04	1.644780e-04
5.950000e+01	6.050000e+01	4.841000e-03	1.348073e-04	1.704259e-04
6.050000e+01	6.250000e+01	4.545000e-03	1.348369e-04	1.756417e-04
6.250000e+01	6.450000e+01	4.206000e-03	1.367187e-04	1.815406e-04
6.450000e+01	6.650000e+01	3.899000e-03	1.367187e-04	1.875233e-04
6.650000e+01	6.850000e+01	3.603000e-03	1.356245e-04	1.924396e-04
6.850000e+01	7.050000e+01	3.331000e-03	1.346291e-04	1.964306e-04
7.050000e+01	7.250000e+01	3.079000e-03	1.325443e-04	1.993615e-04
7.250000e+01	7.450000e+01	2.839000e-03	1.315485e-04	2.013579e-04
7.450000e+01	7.650000e+01	2.619000e-03	1.294681e-04	2.013008e-04
7.650000e+01	7.850000e+01	2.411000e-03	1.264792e-04	2.003023e-04
7.850000e+01	8.050000e+01	2.202000e-03	1.224091e-04	1.962549e-04
8.050000e+01	8.250000e+01	2.015000e-03	1.184230e-04	1.912616e-04
8.250000e+01	8.450000e+01	1.844000e-03	1.143547e-04	1.862176e-04
8.450000e+01	8.650000e+01	1.690000e-03	1.103676e-04	1.812236e-04
8.650000e+01	8.850000e+01	1.535000e-03	1.053850e-04	1.752313e-04
8.850000e+01	9.050000e+01	1.402000e-03	1.003195e-04	1.691892e-04
9.050000e+01	9.250000e+01	1.276000e-03	9.633276e-05	1.641950e-04
9.250000e+01	9.450000e+01	1.168000e-03	9.234717e-05	1.592011e-04
9.450000e+01	9.650000e+01	1.061000e-03	8.728115e-05	1.521611e-04
9.650000e+01	9.850000e+01	9.567000e-04	8.238113e-05	1.451594e-04
9.850000e+01	1.005000e+02	8.598000e-04	7.687529e-05	1.364549e-04
1.005000e+02	1.025000e+02	7.682000e-04	7.116193e-05	1.274461e-04
1.025000e+02	1.105000e+02	6.062000e-04	6.085992e-05	1.095333e-04
1.105000e+02	1.205000e+02	3.733000e-04	4.374128e-05	7.882290e-05
1.205000e+02	1.305000e+02	2.123000e-04	2.953320e-05	5.361828e-05
1.305000e+02	1.605000e+02	6.877000e-05	1.166947e-05	2.141516e-05
1.605000e+02	2.005000e+02	6.832000e-06	1.675972e-06	2.976796e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/tune1/default.yoda/ATLAS_2010_S8918562/d19-x01-y01
IsRef=1
LineColor=red
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/tune1/default.yoda/ATLAS_2010_S8918562/d19-x01-y01
ScaledBy=1.59970870814996522e-06
Title=Herwig 7.1 default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.500000e+00	2.500000e+00	1.287298e-02	1.427266e-04	1.427266e-04
2.500000e+00	3.500000e+00	1.421383e-02	1.530601e-04	1.530601e-04
3.500000e+00	4.500000e+00	1.737107e-02	1.717188e-04	1.717188e-04
4.500000e+00	5.500000e+00	2.237853e-02	1.968587e-04	1.968587e-04
5.500000e+00	6.500000e+00	2.744244e-02	2.201440e-04	2.201440e-04
6.500000e+00	7.500000e+00	3.352237e-02	2.456852e-04	2.456852e-04
7.500000e+00	8.500000e+00	3.788605e-02	2.597127e-04	2.597127e-04
8.500000e+00	9.500000e+00	4.041797e-02	2.699451e-04	2.699451e-04
9.500000e+00	1.050000e+01	4.217168e-02	2.742581e-04	2.742581e-04
1.050000e+01	1.150000e+01	4.153652e-02	2.732527e-04	2.732527e-04
1.150000e+01	1.250000e+01	3.977635e-02	2.662191e-04	2.662191e-04
1.250000e+01	1.350000e+01	3.775880e-02	2.602767e-04	2.602767e-04
1.350000e+01	1.450000e+01	3.429119e-02	2.497901e-04	2.497901e-04
1.450000e+01	1.550000e+01	3.088431e-02	2.580914e-04	2.580914e-04
1.550000e+01	1.650000e+01	2.797676e-02	2.231115e-04	2.231115e-04
1.650000e+01	1.750000e+01	2.557188e-02	2.131664e-04	2.131664e-04
1.750000e+01	1.850000e+01	2.343645e-02	2.044333e-04	2.044333e-04
1.850000e+01	1.950000e+01	2.125433e-02	1.970097e-04	1.970097e-04
1.950000e+01	2.050000e+01	1.983753e-02	1.877685e-04	1.877685e-04
2.050000e+01	2.150000e+01	1.857380e-02	1.842574e-04	1.842574e-04
2.150000e+01	2.250000e+01	1.740290e-02	1.763583e-04	1.763583e-04
2.250000e+01	2.350000e+01	1.640674e-02	1.722854e-04	1.722854e-04
2.350000e+01	2.450000e+01	1.543673e-02	1.660244e-04	1.660244e-04
2.450000e+01	2.550000e+01	1.446926e-02	1.609465e-04	1.609465e-04
2.550000e+01	2.650000e+01	1.340382e-02	1.550275e-04	1.550275e-04
2.650000e+01	2.750000e+01	1.283785e-02	1.517388e-04	1.517388e-04
2.750000e+01	2.850000e+01	1.236819e-02	1.504696e-04	1.504696e-04
2.850000e+01	2.950000e+01	1.125830e-02	1.411014e-04	1.411014e-04
2.950000e+01	3.050000e+01	1.090496e-02	1.992490e-04	1.992490e-04
3.050000e+01	3.150000e+01	1.040909e-02	1.367262e-04	1.367262e-04
3.150000e+01	3.250000e+01	9.787689e-03	1.318473e-04	1.318473e-04
3.250000e+01	3.350000e+01	9.618290e-03	1.314753e-04	1.314753e-04
3.350000e+01	3.450000e+01	8.960196e-03	1.258622e-04	1.258622e-04
3.450000e+01	3.550000e+01	8.904514e-03	1.272311e-04	1.272311e-04
3.550000e+01	3.650000e+01	8.297219e-03	1.214375e-04	1.214375e-04
3.650000e+01	3.750000e+01	8.026232e-03	1.195031e-04	1.195031e-04
3.750000e+01	3.850000e+01	7.849587e-03	1.187803e-04	1.187803e-04
3.850000e+01	3.950000e+01	7.609149e-03	1.168577e-04	1.168577e-04
3.950000e+01	4.050000e+01	7.038442e-03	1.112895e-04	1.112895e-04
4.050000e+01	4.150000e+01	6.925352e-03	1.118915e-04	1.118915e-04
4.150000e+01	4.250000e+01	6.767653e-03	1.108495e-04	1.108495e-04
4.250000e+01	4.350000e+01	6.392308e-03	1.073843e-04	1.073843e-04
4.350000e+01	4.450000e+01	6.123509e-03	1.040866e-04	1.040866e-04
4.450000e+01	4.550000e+01	6.109694e-03	1.053933e-04	1.053933e-04
4.550000e+01	4.650000e+01	5.835865e-03	1.013941e-04	1.013941e-04
4.650000e+01	4.750000e+01	5.536576e-03	9.871398e-05	9.871398e-05
4.750000e+01	4.850000e+01	5.357543e-03	9.678863e-05	9.678863e-05
4.850000e+01	4.950000e+01	5.210155e-03	9.668456e-05	9.668456e-05
4.950000e+01	5.050000e+01	4.979754e-03	9.455407e-05	9.455407e-05
5.050000e+01	5.150000e+01	4.839617e-03	9.228914e-05	9.228914e-05
5.150000e+01	5.250000e+01	5.011363e-03	9.599582e-05	9.599582e-05
5.250000e+01	5.350000e+01	4.653319e-03	9.028792e-05	9.028792e-05
5.350000e+01	5.450000e+01	4.499988e-03	8.873806e-05	8.873806e-05
5.450000e+01	5.550000e+01	4.369249e-03	8.780144e-05	8.780144e-05
5.550000e+01	5.650000e+01	4.273099e-03	8.818640e-05	8.818640e-05
5.650000e+01	5.750000e+01	4.034433e-03	8.379181e-05	8.379181e-05
5.750000e+01	5.850000e+01	4.102263e-03	8.555456e-05	8.555456e-05
5.850000e+01	5.950000e+01	3.900012e-03	8.363239e-05	8.363239e-05
5.950000e+01	6.050000e+01	3.647963e-03	8.094569e-05	8.094569e-05
6.050000e+01	6.250000e+01	3.634362e-03	5.629605e-05	5.629605e-05
6.250000e+01	6.450000e+01	3.393677e-03	5.530976e-05	5.530976e-05
6.450000e+01	6.650000e+01	3.213175e-03	5.332099e-05	5.332099e-05
6.650000e+01	6.850000e+01	3.003503e-03	5.364695e-05	5.364695e-05
6.850000e+01	7.050000e+01	2.937268e-03	5.157814e-05	5.157814e-05
7.050000e+01	7.250000e+01	2.683293e-03	4.897385e-05	4.897385e-05
7.250000e+01	7.450000e+01	2.635577e-03	4.837058e-05	4.837058e-05
7.450000e+01	7.650000e+01	2.533767e-03	4.848017e-05	4.848017e-05
7.650000e+01	7.850000e+01	2.337252e-03	4.634608e-05	4.634608e-05
7.850000e+01	8.050000e+01	2.132774e-03	4.388064e-05	4.388064e-05
8.050000e+01	8.250000e+01	2.109755e-03	4.354691e-05	4.354691e-05
8.250000e+01	8.450000e+01	1.918606e-03	4.114889e-05	4.114889e-05
8.450000e+01	8.650000e+01	1.767612e-03	4.003359e-05	4.003359e-05
8.650000e+01	8.850000e+01	1.676762e-03	3.845033e-05	3.845033e-05
8.850000e+01	9.050000e+01	1.591051e-03	3.762290e-05	3.762290e-05
9.050000e+01	9.250000e+01	1.509918e-03	3.686495e-05	3.686495e-05
9.250000e+01	9.450000e+01	1.374412e-03	3.516891e-05	3.516891e-05
9.450000e+01	9.650000e+01	1.328465e-03	3.458119e-05	3.458119e-05
9.650000e+01	9.850000e+01	1.240479e-03	3.423892e-05	3.423892e-05
9.850000e+01	1.005000e+02	1.132948e-03	3.172925e-05	3.172925e-05
1.005000e+02	1.025000e+02	1.123348e-03	3.193710e-05	3.193710e-05
1.025000e+02	1.105000e+02	9.319030e-04	1.448740e-05	1.448740e-05
1.105000e+02	1.205000e+02	6.549356e-04	1.082432e-05	1.082432e-05
1.205000e+02	1.305000e+02	4.542037e-04	8.963193e-06	8.963193e-06
1.305000e+02	1.605000e+02	2.120610e-04	3.550714e-06	3.550714e-06
1.605000e+02	2.005000e+02	3.995827e-05	1.327128e-06	1.327128e-06
# END HISTO1D

# BEGIN HISTO1D //itp/fast/patrick/paper/colourreconnection/plots/tune1/new-tune.yoda/ATLAS_2010_S8918562/d19-x01-y01
IsRef=1
LineColor=blue
LineStyle=solid
Path=//itp/fast/patrick/paper/colourreconnection/plots/tune1/new-tune.yoda/ATLAS_2010_S8918562/d19-x01-y01
ScaledBy=1.59659866894337482e-06
Title=new model
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.500000e+00	2.500000e+00	1.176096e-02	1.350420e-04	1.350420e-04
2.500000e+00	3.500000e+00	1.214120e-02	1.400900e-04	1.400900e-04
3.500000e+00	4.500000e+00	1.505967e-02	1.589894e-04	1.589894e-04
4.500000e+00	5.500000e+00	1.884747e-02	1.790987e-04	1.790987e-04
5.500000e+00	6.500000e+00	2.390892e-02	2.044161e-04	2.044161e-04
6.500000e+00	7.500000e+00	2.872864e-02	2.255457e-04	2.255457e-04
7.500000e+00	8.500000e+00	3.256775e-02	2.401463e-04	2.401463e-04
8.500000e+00	9.500000e+00	3.492957e-02	2.485566e-04	2.485566e-04
9.500000e+00	1.050000e+01	3.554331e-02	2.508817e-04	2.508817e-04
1.050000e+01	1.150000e+01	3.514388e-02	2.494609e-04	2.494609e-04
1.150000e+01	1.250000e+01	3.345326e-02	2.644298e-04	2.644298e-04
1.250000e+01	1.350000e+01	3.126928e-02	2.344055e-04	2.344055e-04
1.350000e+01	1.450000e+01	2.925836e-02	2.283946e-04	2.283946e-04
1.450000e+01	1.550000e+01	2.730445e-02	2.200119e-04	2.200119e-04
1.550000e+01	1.650000e+01	2.488373e-02	2.095126e-04	2.095126e-04
1.650000e+01	1.750000e+01	2.339875e-02	2.039611e-04	2.039611e-04
1.750000e+01	1.850000e+01	2.186150e-02	1.966304e-04	1.966304e-04
1.850000e+01	1.950000e+01	2.082842e-02	2.061181e-04	2.061181e-04
1.950000e+01	2.050000e+01	1.951651e-02	1.856674e-04	1.856674e-04
2.050000e+01	2.150000e+01	1.902060e-02	1.839695e-04	1.839695e-04
2.150000e+01	2.250000e+01	1.771496e-02	1.768453e-04	1.768453e-04
2.250000e+01	2.350000e+01	1.706331e-02	1.743120e-04	1.743120e-04
2.350000e+01	2.450000e+01	1.624939e-02	1.694211e-04	1.694211e-04
2.450000e+01	2.550000e+01	1.575232e-02	1.683938e-04	1.683938e-04
2.550000e+01	2.650000e+01	1.505042e-02	1.633136e-04	1.633136e-04
2.650000e+01	2.750000e+01	1.426608e-02	1.586103e-04	1.586103e-04
2.750000e+01	2.850000e+01	1.365714e-02	1.604402e-04	1.604402e-04
2.850000e+01	2.950000e+01	1.358716e-02	1.553405e-04	1.553405e-04
2.950000e+01	3.050000e+01	1.267901e-02	1.503490e-04	1.503490e-04
3.050000e+01	3.150000e+01	1.235186e-02	1.510143e-04	1.510143e-04
3.150000e+01	3.250000e+01	1.193488e-02	1.454418e-04	1.454418e-04
3.250000e+01	3.350000e+01	1.180790e-02	1.453386e-04	1.453386e-04
3.350000e+01	3.450000e+01	1.100558e-02	1.398715e-04	1.398715e-04
3.450000e+01	3.550000e+01	1.108818e-02	1.416025e-04	1.416025e-04
3.550000e+01	3.650000e+01	1.042285e-02	1.358049e-04	1.358049e-04
3.650000e+01	3.750000e+01	1.008145e-02	1.346474e-04	1.346474e-04
3.750000e+01	3.850000e+01	9.711193e-03	1.301460e-04	1.301460e-04
3.850000e+01	3.950000e+01	9.450323e-03	1.295613e-04	1.295613e-04
3.950000e+01	4.050000e+01	9.226912e-03	1.293561e-04	1.293561e-04
4.050000e+01	4.150000e+01	8.958927e-03	1.262034e-04	1.262034e-04
4.150000e+01	4.250000e+01	8.639363e-03	1.243727e-04	1.243727e-04
4.250000e+01	4.350000e+01	8.684816e-03	1.250290e-04	1.250290e-04
4.350000e+01	4.450000e+01	8.183520e-03	1.198689e-04	1.198689e-04
4.450000e+01	4.550000e+01	7.905105e-03	1.185995e-04	1.185995e-04
4.550000e+01	4.650000e+01	7.683510e-03	1.166889e-04	1.166889e-04
4.650000e+01	4.750000e+01	7.299536e-03	2.150778e-04	2.150778e-04
4.750000e+01	4.850000e+01	7.032019e-03	1.115321e-04	1.115321e-04
4.850000e+01	4.950000e+01	7.197981e-03	1.167642e-04	1.167642e-04
4.950000e+01	5.050000e+01	6.710980e-03	1.093176e-04	1.093176e-04
5.050000e+01	5.150000e+01	6.534823e-03	1.073342e-04	1.073342e-04
5.150000e+01	5.250000e+01	6.470729e-03	1.075231e-04	1.075231e-04
5.250000e+01	5.350000e+01	6.341819e-03	1.077202e-04	1.077202e-04
5.350000e+01	5.450000e+01	6.037133e-03	1.033744e-04	1.033744e-04
5.450000e+01	5.550000e+01	5.903565e-03	1.030264e-04	1.030264e-04
5.550000e+01	5.650000e+01	5.391707e-03	9.752595e-05	9.752595e-05
5.650000e+01	5.750000e+01	5.511992e-03	9.921691e-05	9.921691e-05
5.750000e+01	5.850000e+01	5.232980e-03	9.664567e-05	9.664567e-05
5.850000e+01	5.950000e+01	4.943617e-03	9.288408e-05	9.288408e-05
5.950000e+01	6.050000e+01	4.913863e-03	9.342054e-05	9.342054e-05
6.050000e+01	6.250000e+01	4.692760e-03	6.459116e-05	6.459116e-05
6.250000e+01	6.450000e+01	4.464191e-03	6.256095e-05	6.256095e-05
6.450000e+01	6.650000e+01	4.034637e-03	6.033276e-05	6.033276e-05
6.650000e+01	6.850000e+01	3.765829e-03	5.743020e-05	5.743020e-05
6.850000e+01	7.050000e+01	3.626015e-03	5.727866e-05	5.727866e-05
7.050000e+01	7.250000e+01	3.369101e-03	5.520514e-05	5.520514e-05
7.250000e+01	7.450000e+01	3.124615e-03	5.286310e-05	5.286310e-05
7.450000e+01	7.650000e+01	2.929247e-03	5.193024e-05	5.193024e-05
7.650000e+01	7.850000e+01	2.764036e-03	4.956978e-05	4.956978e-05
7.850000e+01	8.050000e+01	2.470834e-03	4.718434e-05	4.718434e-05
8.050000e+01	8.250000e+01	2.322877e-03	4.563701e-05	4.563701e-05
8.250000e+01	8.450000e+01	2.211183e-03	4.592348e-05	4.592348e-05
8.450000e+01	8.650000e+01	1.994517e-03	4.237456e-05	4.237456e-05
8.650000e+01	8.850000e+01	1.740339e-03	3.942908e-05	3.942908e-05
8.850000e+01	9.050000e+01	1.742309e-03	3.940082e-05	3.940082e-05
9.050000e+01	9.250000e+01	1.491078e-03	3.688487e-05	3.688487e-05
9.250000e+01	9.450000e+01	1.462372e-03	3.682764e-05	3.682764e-05
9.450000e+01	9.650000e+01	1.277408e-03	3.401147e-05	3.401147e-05
9.650000e+01	9.850000e+01	1.177435e-03	3.194015e-05	3.194015e-05
9.850000e+01	1.005000e+02	1.081049e-03	3.131066e-05	3.131066e-05
1.005000e+02	1.025000e+02	9.552400e-04	2.894397e-05	2.894397e-05
1.025000e+02	1.105000e+02	7.655692e-04	1.303019e-05	1.303019e-05
1.105000e+02	1.205000e+02	4.819196e-04	9.190868e-06	9.190868e-06
1.205000e+02	1.305000e+02	2.725629e-04	6.965425e-06	6.965425e-06
1.305000e+02	1.605000e+02	8.410537e-05	2.266310e-06	2.266310e-06
1.605000e+02	2.005000e+02	7.430832e-06	5.488243e-07	5.488243e-07
# END HISTO1D


